Einstein-Yang-Mills wormholes haunted by a phantom field

In this article, we study wormhole spacetimes in the framework of the static spherically symmetric SU(2) Einstein-Yang-Mills theory coupled to a phantom scalar field. We show rigorously the existence of an infinite sequence of symmetric wormhole solutions, labelled by the number of zeros of the Yang-Mills potential. These solutions have previously been discovered numerically. Mathematically, the problem resembles the pure Einstein-Yang-Mills system for black hole initial conditions, which was well-studied in the 90s. The main difference in the present work is that the coupling to the phantom field adds a non-trivial degree of complexity to the analysis. After proving the existence of the symmetric wormhole solutions, we also present numerical evidence for the existence of asymmetric ones.

==> N_n=0_m=2.dat <==
-25.00000 -1.00000
-24.97500 -1.00000
-24.95000 -1.00000
-24.92500 -1.00000
-24.90000 -1.00000
-24.87500 -1.00000
-24.85000 -1.00000
-24.82500 -1.00000
-24.80000 -1.00000
-24.77500 -1.00000
-24.75000 -1.00000
-24.72500 -1.00000
-24.70000 -1.00000
-24.67500 -1.00000
-24.65000 -1.00000
-24.62500 -1.00000
-24.60000 -1.00000
-24.57500 -1.00000
-24.55000 -1.00000
-24.52500 -1.00000
-24.50000 -1.00000
-24.47500 -1.00000
-24.45000 -1.00000
-24.42500 -1.00000
-24.40000 -1.00000
-24.37500 -1.00000
-24.35000 -1.00000
-24.32500 -1.00000
-24.30000 -1.00000
-24.27500 -1.00000
-24.25000 -1.00000
-24.22500 -1.00000
-24.20000 -1.00000
-24.17500 -1.00000
-24.15000 -1.00000
-24.12500 -1.00000
-24.10000 -1.00000
-24.07500 -1.00000
-24.05000 -1.00000
-24.02500 -1.00000
-24.00000 -1.00000
-23.97500 -1.00000
-23.95000 -1.00000
-23.92500 -1.00000
-23.90000 -1.00000
-23.87500 -1.00000
-23.85000 -1.00000
-23.82500 -1.00000
-23.80000 -1.00000
-23.77500 -1.00000
-23.75000 -1.00000
-23.72500 -1.00000
-23.70000 -1.00000
-23.67500 -1.00000
-23.65000 -1.00000
-23.62500 -1.00000
-23.60000 -1.00000
-23.57500 -1.00000
-23.55000 -1.00000
-23.52500 -1.00000
-23.50000 -1.00000
-23.47500 -1.00000
-23.45000 -1.00000
-23.42500 -1.00000
-23.40000 -1.00000
-23.37500 -1.00000
-23.35000 -1.00000
-23.32500 -1.00000
-23.30000 -1.00000
-23.27500 -1.00000
-23.25000 -1.00000
-23.22500 -1.00000
-23.20000 -1.00000
-23.17500 -1.00000
-23.15000 -1.00000
-23.12500 -1.00000
-23.10000 -1.00000
-23.07500 -1.00000
-23.05000 -1.00000
-23.02500 -1.00000
-23.00000 -1.00000
-22.97500 -1.00000
-22.95000 -1.00000
-22.92500 -1.00000
-22.90000 -1.00000
-22.87500 -1.00000
-22.85000 -1.00000
-22.82500 -1.00000
-22.80000 -1.00000
-22.77500 -1.00000
-22.75000 -1.00000
-22.72500 -1.00000
-22.70000 -1.00000
-22.67500 -1.00000
-22.65000 -1.00000
-22.62500 -1.00000
-22.60000 -1.00000
-22.57500 -1.00000
-22.55000 -1.00000
-22.52500 -1.00000
-22.50000 -1.00000
-22.47500 -1.00000
-22.45000 -1.00000
-22.42500 -1.00000
-22.40000 -1.00000
-22.37500 -1.00000
-22.35000 -1.00000
-22.32500 -1.00000
-22.30000 -1.00000
-22.27500 -1.00000
-22.25000 -1.00000
-22.22500 -1.00000
-22.20000 -1.00000
-22.17500 -1.00000
-22.15000 -1.00000
-22.12500 -1.00000
-22.10000 -1.00000
-22.07500 -1.00000
-22.05000 -1.00000
-22.02500 -1.00000
-22.00000 -1.00000
-21.97500 -1.00000
-21.95000 -1.00000
-21.92500 -1.00000
-21.90000 -1.00000
-21.87500 -1.00000
-21.85000 -1.00000
-21.82500 -1.00000
-21.80000 -1.00000
-21.77500 -1.00000
-21.75000 -1.00000
-21.72500 -1.00000
-21.70000 -1.00000
-21.67500 -1.00000
-21.65000 -1.00000
-21.62500 -1.00000
-21.60000 -1.00000
-21.57500 -1.00000
-21.55000 -1.00000
-21.52500 -1.00000
-21.50000 -1.00000
-21.47500 -1.00000
-21.45000 -1.00000
-21.42500 -1.00000
-21.40000 -1.00000
-21.37500 -1.00000
-21.35000 -1.00000
-21.32500 -1.00000
-21.30000 -1.00000
-21.27500 -1.00000
-21.25000 -1.00000
-21.22500 -1.00000
-21.20000 -1.00000
-21.17500 -1.00000
-21.15000 -1.00000
-21.12500 -1.00000
-21.10000 -1.00000
-21.07500 -1.00000
-21.05000 -1.00000
-21.02500 -1.00000
-21.00000 -1.00000
-20.97500 -1.00000
-20.95000 -1.00000
-20.92500 -1.00000
-20.90000 -1.00000
-20.87500 -1.00000
-20.85000 -1.00000
-20.82500 -1.00000
-20.80000 -1.00000
-20.77500 -1.00000
-20.75000 -1.00000
-20.72500 -1.00000
-20.70000 -1.00000
-20.67500 -1.00000
-20.65000 -1.00000
-20.62500 -1.00000
-20.60000 -1.00000
-20.57500 -1.00000
-20.55000 -1.00000
-20.52500 -1.00000
-20.50000 -1.00000
-20.47500 -1.00000
-20.45000 -1.00000
-20.42500 -1.00000
-20.40000 -1.00000
-20.37500 -1.00000
-20.35000 -1.00000
-20.32500 -1.00000
-20.30000 -1.00000
-20.27500 -1.00000
-20.25000 -1.00000
-20.22500 -1.00000
-20.20000 -1.00000
-20.17500 -1.00000
-20.15000 -1.00000
-20.12500 -1.00000
-20.10000 -1.00000
-20.07500 -1.00000
-20.05000 -1.00000
-20.02500 -1.00000
-20.00000 -1.00000
-19.97500 -1.00000
-19.95000 -1.00000
-19.92500 -1.00000
-19.90000 -1.00000
-19.87500 -1.00000
-19.85000 -1.00000
-19.82500 -1.00000
-19.80000 -1.00000
-19.77500 -1.00000
-19.75000 -1.00000
-19.72500 -1.00000
-19.70000 -1.00000
-19.67500 -1.00000
-19.65000 -1.00000
-19.62500 -1.00000
-19.60000 -1.00000
-19.57500 -1.00000
-19.55000 -1.00000
-19.52500 -1.00000
-19.50000 -1.00000
-19.47500 -1.00000
-19.45000 -1.00000
-19.42500 -1.00000
-19.40000 -1.00000
-19.37500 -1.00000
-19.35000 -1.00000
-19.32500 -1.00000
-19.30000 -1.00000
-19.27500 -1.00000
-19.25000 -1.00000
-19.22500 -1.00000
-19.20000 -1.00000
-19.17500 -1.00000
-19.15000 -1.00000
-19.12500 -1.00000
-19.10000 -1.00000
-19.07500 -1.00000
-19.05000 -1.00000
-19.02500 -1.00000
-19.00000 -1.00000
-18.97500 -1.00000
-18.95000 -1.00000
-18.92500 -1.00000
-18.90000 -1.00000
-18.87500 -1.00000
-18.85000 -1.00000
-18.82500 -1.00000
-18.80000 -1.00000
-18.77500 -1.00000
-18.75000 -1.00000
-18.72500 -1.00000
-18.70000 -1.00000
-18.67500 -1.00000
-18.65000 -1.00000
-18.62500 -1.00000
-18.60000 -1.00000
-18.57500 -1.00000
-18.55000 -1.00000
-18.52500 -1.00000
-18.50000 -1.00000
-18.47500 -1.00000
-18.45000 -1.00000
-18.42500 -1.00000
-18.40000 -1.00000
-18.37500 -1.00000
-18.35000 -1.00000
-18.32500 -1.00000
-18.30000 -1.00000
-18.27500 -1.00000
-18.25000 -1.00000
-18.22500 -1.00000
-18.20000 -1.00000
-18.17500 -1.00000
-18.15000 -1.00000
-18.12500 -1.00000
-18.10000 -1.00000
-18.07500 -1.00000
-18.05000 -1.00000
-18.02500 -1.00000
-18.00000 -1.00000
-17.97500 -1.00000
-17.95000 -1.00000
-17.92500 -1.00000
-17.90000 -1.00000
-17.87500 -1.00000
-17.85000 -1.00000
-17.82500 -1.00000
-17.80000 -1.00000
-17.77500 -1.00000
-17.75000 -1.00000
-17.72500 -1.00000
-17.70000 -1.00000
-17.67500 -1.00000
-17.65000 -1.00000
-17.62500 -1.00000
-17.60000 -1.00000
-17.57500 -1.00000
-17.55000 -1.00000
-17.52500 -1.00000
-17.50000 -1.00000
-17.47500 -1.00000
-17.45000 -1.00000
-17.42500 -1.00000
-17.40000 -1.00000
-17.37500 -1.00000
-17.35000 -1.00000
-17.32500 -1.00000
-17.30000 -1.00000
-17.27500 -1.00000
-17.25000 -1.00000
-17.22500 -1.00000
-17.20000 -1.00000
-17.17500 -1.00000
-17.15000 -1.00000
-17.12500 -1.00000
-17.10000 -1.00000
-17.07500 -1.00000
-17.05000 -1.00000
-17.02500 -1.00000
-17.00000 -1.00000
-16.97500 -1.00000
-16.95000 -1.00000
-16.92500 -1.00000
-16.90000 -1.00000
-16.87500 -1.00000
-16.85000 -1.00000
-16.82500 -1.00000
-16.80000 -1.00000
-16.77500 -1.00000
-16.75000 -1.00000
-16.72500 -1.00000
-16.70000 -1.00000
-16.67500 -1.00000
-16.65000 -1.00000
-16.62500 -1.00000
-16.60000 -1.00000
-16.57500 -1.00000
-16.55000 -1.00000
-16.52500 -1.00000
-16.50000 -1.00000
-16.47500 -1.00000
-16.45000 -1.00000
-16.42500 -1.00000
-16.40000 -1.00000
-16.37500 -1.00000
-16.35000 -1.00000
-16.32500 -1.00000
-16.30000 -1.00000
-16.27500 -1.00000
-16.25000 -1.00000
-16.22500 -1.00000
-16.20000 -1.00000
-16.17500 -1.00000
-16.15000 -1.00000
-16.12500 -1.00000
-16.10000 -1.00000
-16.07500 -1.00000
-16.05000 -1.00000
-16.02500 -1.00000
-16.00000 -1.00000
-15.97500 -1.00000
-15.95000 -1.00000
-15.92500 -1.00000
-15.90000 -1.00000
-15.87500 -1.00000
-15.85000 -1.00000
-15.82500 -1.00000
-15.80000 -1.00000
-15.77500 -1.00000
-15.75000 -1.00000
-15.72500 -1.00000
-15.70000 -1.00000
-15.67500 -1.00000
-15.65000 -1.00000
-15.62500 -1.00000
-15.60000 -1.00000
-15.57500 -1.00000
-15.55000 -1.00000
-15.52500 -1.00000
-15.50000 -1.00000
-15.47500 -1.00000
-15.45000 -1.00000
-15.42500 -1.00000
-15.40000 -1.00000
-15.37500 -1.00000
-15.35000 -1.00000
-15.32500 -1.00000
-15.30000 -1.00000
-15.27500 -1.00000
-15.25000 -1.00000
-15.22500 -1.00000
-15.20000 -1.00000
-15.17500 -1.00000
-15.15000 -0.99999
-15.12500 -0.99999
-15.10000 -0.99999
-15.07500 -0.99999
-15.05000 -0.99999
-15.02500 -0.99999
-15.00000 -0.99999
-14.97500 -0.99999
-14.95000 -0.99999
-14.92500 -0.99999
-14.90000 -0.99999
-14.87500 -0.99999
-14.85000 -0.99999
-14.82500 -0.99999
-14.80000 -0.99999
-14.77500 -0.99999
-14.75000 -0.99999
-14.72500 -0.99999
-14.70000 -0.99999
-14.67500 -0.99999
-14.65000 -0.99999
-14.62500 -0.99998
-14.60000 -0.99998
-14.57500 -0.99998
-14.55000 -0.99998
-14.52500 -0.99998
-14.50000 -0.99998
-14.47500 -0.99998
-14.45000 -0.99998
-14.42500 -0.99998
-14.40000 -0.99998
-14.37500 -0.99998
-14.35000 -0.99998
-14.32500 -0.99998
-14.30000 -0.99998
-14.27500 -0.99998
-14.25000 -0.99998
-14.22500 -0.99998
-14.20000 -0.99998
-14.17500 -0.99998
-14.15000 -0.99998
-14.12500 -0.99998
-14.10000 -0.99997
-14.07500 -0.99997
-14.05000 -0.99997
-14.02500 -0.99997
-14.00000 -0.99997
-13.97500 -0.99997
-13.95000 -0.99997
-13.92500 -0.99997
-13.90000 -0.99997
-13.87500 -0.99997
-13.85000 -0.99997
-13.82500 -0.99997
-13.80000 -0.99997
-13.77500 -0.99996
-13.75000 -0.99996
-13.72500 -0.99996
-13.70000 -0.99996
-13.67500 -0.99996
-13.65000 -0.99996
-13.62500 -0.99996
-13.60000 -0.99996
-13.57500 -0.99996
-13.55000 -0.99996
-13.52500 -0.99995
-13.50000 -0.99995
-13.47500 -0.99995
-13.45000 -0.99995
-13.42500 -0.99995
-13.40000 -0.99995
-13.37500 -0.99995
-13.35000 -0.99995
-13.32500 -0.99994
-13.30000 -0.99994
-13.27500 -0.99994
-13.25000 -0.99994
-13.22500 -0.99994
-13.20000 -0.99994
-13.17500 -0.99994
-13.15000 -0.99993
-13.12500 -0.99993
-13.10000 -0.99993
-13.07500 -0.99993
-13.05000 -0.99993
-13.02500 -0.99993
-13.00000 -0.99992
-12.97500 -0.99992
-12.95000 -0.99992
-12.92500 -0.99992
-12.90000 -0.99992
-12.87500 -0.99991
-12.85000 -0.99991
-12.82500 -0.99991
-12.80000 -0.99991
-12.77500 -0.99990
-12.75000 -0.99990
-12.72500 -0.99990
-12.70000 -0.99990
-12.67500 -0.99989
-12.65000 -0.99989
-12.62500 -0.99989
-12.60000 -0.99989
-12.57500 -0.99988
-12.55000 -0.99988
-12.52500 -0.99988
-12.50000 -0.99987
-12.47500 -0.99987
-12.45000 -0.99987
-12.42500 -0.99986
-12.40000 -0.99986
-12.37500 -0.99986
-12.35000 -0.99985
-12.32500 -0.99985
-12.30000 -0.99985
-12.27500 -0.99984
-12.25000 -0.99984
-12.22500 -0.99983
-12.20000 -0.99983
-12.17500 -0.99983
-12.15000 -0.99982
-12.12500 -0.99982
-12.10000 -0.99981
-12.07500 -0.99981
-12.05000 -0.99980
-12.02500 -0.99980
-12.00000 -0.99979
-11.97500 -0.99979
-11.95000 -0.99978
-11.92500 -0.99978
-11.90000 -0.99977
-11.87500 -0.99976
-11.85000 -0.99976
-11.82500 -0.99975
-11.80000 -0.99975
-11.77500 -0.99974
-11.75000 -0.99973
-11.72500 -0.99973
-11.70000 -0.99972
-11.67500 -0.99971
-11.65000 -0.99970
-11.62500 -0.99970
-11.60000 -0.99969
-11.57500 -0.99968
-11.55000 -0.99967
-11.52500 -0.99967
-11.50000 -0.99966
-11.47500 -0.99965
-11.45000 -0.99964
-11.42500 -0.99963
-11.40000 -0.99962
-11.37500 -0.99961
-11.35000 -0.99960
-11.32500 -0.99959
-11.30000 -0.99958
-11.27500 -0.99957
-11.25000 -0.99956
-11.22500 -0.99955
-11.20000 -0.99954
-11.17500 -0.99952
-11.15000 -0.99951
-11.12500 -0.99950
-11.10000 -0.99949
-11.07500 -0.99947
-11.05000 -0.99946
-11.02500 -0.99945
-11.00000 -0.99943
-10.97500 -0.99942
-10.95000 -0.99941
-10.92500 -0.99939
-10.90000 -0.99937
-10.87500 -0.99936
-10.85000 -0.99934
-10.82500 -0.99933
-10.80000 -0.99931
-10.77500 -0.99929
-10.75000 -0.99927
-10.72500 -0.99925
-10.70000 -0.99924
-10.67500 -0.99922
-10.65000 -0.99920
-10.62500 -0.99918
-10.60000 -0.99916
-10.57500 -0.99913
-10.55000 -0.99911
-10.52500 -0.99909
-10.50000 -0.99907
-10.47500 -0.99904
-10.45000 -0.99902
-10.42500 -0.99899
-10.40000 -0.99897
-10.37500 -0.99894
-10.35000 -0.99892
-10.32500 -0.99889
-10.30000 -0.99886
-10.27500 -0.99883
-10.25000 -0.99880
-10.22500 -0.99877
-10.20000 -0.99874
-10.17500 -0.99871
-10.15000 -0.99868
-10.12500 -0.99864
-10.10000 -0.99861
-10.07500 -0.99857
-10.05000 -0.99854
-10.02500 -0.99850
-10.00000 -0.99846
-9.97500 -0.99842
-9.95000 -0.99838
-9.92500 -0.99834
-9.90000 -0.99830
-9.87500 -0.99826
-9.85000 -0.99821
-9.82500 -0.99817
-9.80000 -0.99812
-9.77500 -0.99807
-9.75000 -0.99803
-9.72500 -0.99798
-9.70000 -0.99792
-9.67500 -0.99787
-9.65000 -0.99782
-9.62500 -0.99776
-9.60000 -0.99771
-9.57500 -0.99765
-9.55000 -0.99759
-9.52500 -0.99753
-9.50000 -0.99747
-9.47500 -0.99740
-9.45000 -0.99734
-9.42500 -0.99727
-9.40000 -0.99720
-9.37500 -0.99713
-9.35000 -0.99706
-9.32500 -0.99698
-9.30000 -0.99691
-9.27500 -0.99683
-9.25000 -0.99675
-9.22500 -0.99667
-9.20000 -0.99658
-9.17500 -0.99649
-9.15000 -0.99641
-9.12500 -0.99632
-9.10000 -0.99622
-9.07500 -0.99613
-9.05000 -0.99603
-9.02500 -0.99593
-9.00000 -0.99583
-8.97500 -0.99572
-8.95000 -0.99561
-8.92500 -0.99550
-8.90000 -0.99539
-8.87500 -0.99527
-8.85000 -0.99515
-8.82500 -0.99503
-8.80000 -0.99490
-8.77500 -0.99477
-8.75000 -0.99464
-8.72500 -0.99451
-8.70000 -0.99437
-8.67500 -0.99423
-8.65000 -0.99408
-8.62500 -0.99393
-8.60000 -0.99378
-8.57500 -0.99362
-8.55000 -0.99346
-8.52500 -0.99330
-8.50000 -0.99313
-8.47500 -0.99295
-8.45000 -0.99278
-8.42500 -0.99259
-8.40000 -0.99241
-8.37500 -0.99222
-8.35000 -0.99202
-8.32500 -0.99182
-8.30000 -0.99161
-8.27500 -0.99140
-8.25000 -0.99118
-8.22500 -0.99096
-8.20000 -0.99073
-8.17500 -0.99050
-8.15000 -0.99026
-8.12500 -0.99001
-8.10000 -0.98976
-8.07500 -0.98951
-8.05000 -0.98924
-8.02500 -0.98897
-8.00000 -0.98869
-7.97500 -0.98841
-7.95000 -0.98812
-7.92500 -0.98782
-7.90000 -0.98751
-7.87500 -0.98720
-7.85000 -0.98688
-7.82500 -0.98655
-7.80000 -0.98621
-7.77500 -0.98586
-7.75000 -0.98550
-7.72500 -0.98514
-7.70000 -0.98477
-7.67500 -0.98438
-7.65000 -0.98399
-7.62500 -0.98359
-7.60000 -0.98318
-7.57500 -0.98276
-7.55000 -0.98232
-7.52500 -0.98188
-7.50000 -0.98143
-7.47500 -0.98096
-7.45000 -0.98048
-7.42500 -0.97999
-7.40000 -0.97949
-7.37500 -0.97898
-7.35000 -0.97845
-7.32500 -0.97791
-7.30000 -0.97736
-7.27500 -0.97679
-7.25000 -0.97621
-7.22500 -0.97562
-7.20000 -0.97501
-7.17500 -0.97439
-7.15000 -0.97375
-7.12500 -0.97309
-7.10000 -0.97242
-7.07500 -0.97173
-7.05000 -0.97103
-7.02500 -0.97030
-7.00000 -0.96956
-6.97500 -0.96880
-6.95000 -0.96803
-6.92500 -0.96723
-6.90000 -0.96642
-6.87500 -0.96558
-6.85000 -0.96473
-6.82500 -0.96385
-6.80000 -0.96295
-6.77500 -0.96203
-6.75000 -0.96109
-6.72500 -0.96013
-6.70000 -0.95914
-6.67500 -0.95813
-6.65000 -0.95709
-6.62500 -0.95603
-6.60000 -0.95494
-6.57500 -0.95383
-6.55000 -0.95269
-6.52500 -0.95152
-6.50000 -0.95033
-6.47500 -0.94910
-6.45000 -0.94785
-6.42500 -0.94657
-6.40000 -0.94525
-6.37500 -0.94391
-6.35000 -0.94253
-6.32500 -0.94112
-6.30000 -0.93968
-6.27500 -0.93821
-6.25000 -0.93670
-6.22500 -0.93515
-6.20000 -0.93357
-6.17500 -0.93195
-6.15000 -0.93029
-6.12500 -0.92860
-6.10000 -0.92686
-6.07500 -0.92509
-6.05000 -0.92327
-6.02500 -0.92142
-6.00000 -0.91952
-5.97500 -0.91757
-5.95000 -0.91559
-5.92500 -0.91356
-5.90000 -0.91148
-5.87500 -0.90936
-5.85000 -0.90718
-5.82500 -0.90497
-5.80000 -0.90270
-5.77500 -0.90038
-5.75000 -0.89801
-5.72500 -0.89559
-5.70000 -0.89312
-5.67500 -0.89059
-5.65000 -0.88801
-5.62500 -0.88538
-5.60000 -0.88269
-5.57500 -0.87994
-5.55000 -0.87714
-5.52500 -0.87427
-5.50000 -0.87135
-5.47500 -0.86837
-5.45000 -0.86533
-5.42500 -0.86223
-5.40000 -0.85907
-5.37500 -0.85585
-5.35000 -0.85256
-5.32500 -0.84921
-5.30000 -0.84580
-5.27500 -0.84232
-5.25000 -0.83878
-5.22500 -0.83517
-5.20000 -0.83150
-5.17500 -0.82777
-5.15000 -0.82396
-5.12500 -0.82010
-5.10000 -0.81617
-5.07500 -0.81217
-5.05000 -0.80811
-5.02500 -0.80399
-5.00000 -0.79980
-4.97500 -0.79554
-4.95000 -0.79123
-4.92500 -0.78685
-4.90000 -0.78241
-4.87500 -0.77791
-4.85000 -0.77334
-4.82500 -0.76873
-4.80000 -0.76405
-4.77500 -0.75932
-4.75000 -0.75453
-4.72500 -0.74969
-4.70000 -0.74480
-4.67500 -0.73987
-4.65000 -0.73488
-4.62500 -0.72986
-4.60000 -0.72479
-4.57500 -0.71968
-4.55000 -0.71454
-4.52500 -0.70936
-4.50000 -0.70415
-4.47500 -0.69892
-4.45000 -0.69366
-4.42500 -0.68839
-4.40000 -0.68310
-4.37500 -0.67779
-4.35000 -0.67248
-4.32500 -0.66717
-4.30000 -0.66185
-4.27500 -0.65654
-4.25000 -0.65124
-4.22500 -0.64595
-4.20000 -0.64069
-4.17500 -0.63544
-4.15000 -0.63022
-4.12500 -0.62504
-4.10000 -0.61990
-4.07500 -0.61479
-4.05000 -0.60974
-4.02500 -0.60473
-4.00000 -0.59979
-3.97500 -0.59490
-3.95000 -0.59009
-3.92500 -0.58534
-3.90000 -0.58067
-3.87500 -0.57608
-3.85000 -0.57158
-3.82500 -0.56716
-3.80000 -0.56284
-3.77500 -0.55861
-3.75000 -0.55448
-3.72500 -0.55045
-3.70000 -0.54653
-3.67500 -0.54272
-3.65000 -0.53902
-3.62500 -0.53543
-3.60000 -0.53196
-3.57500 -0.52860
-3.55000 -0.52536
-3.52500 -0.52223
-3.50000 -0.51922
-3.47500 -0.51633
-3.45000 -0.51356
-3.42500 -0.51090
-3.40000 -0.50835
-3.37500 -0.50592
-3.35000 -0.50360
-3.32500 -0.50139
-3.30000 -0.49928
-3.27500 -0.49728
-3.25000 -0.49537
-3.22500 -0.49355
-3.20000 -0.49183
-3.17500 -0.49019
-3.15000 -0.48863
-3.12500 -0.48715
-3.10000 -0.48573
-3.07500 -0.48438
-3.05000 -0.48308
-3.02500 -0.48184
-3.00000 -0.48063
-2.97500 -0.47947
-2.95000 -0.47833
-2.92500 -0.47722
-2.90000 -0.47612
-2.87500 -0.47503
-2.85000 -0.47394
-2.82500 -0.47285
-2.80000 -0.47174
-2.77500 -0.47061
-2.75000 -0.46944
-2.72500 -0.46825
-2.70000 -0.46700
-2.67500 -0.46571
-2.65000 -0.46436
-2.62500 -0.46294
-2.60000 -0.46145
-2.57500 -0.45988
-2.55000 -0.45822
-2.52500 -0.45648
-2.50000 -0.45463
-2.47500 -0.45268
-2.45000 -0.45062
-2.42500 -0.44844
-2.40000 -0.44614
-2.37500 -0.44372
-2.35000 -0.44116
-2.32500 -0.43847
-2.30000 -0.43564
-2.27500 -0.43267
-2.25000 -0.42954
-2.22500 -0.42627
-2.20000 -0.42284
-2.17500 -0.41926
-2.15000 -0.41551
-2.12500 -0.41160
-2.10000 -0.40753
-2.07500 -0.40329
-2.05000 -0.39888
-2.02500 -0.39430
-2.00000 -0.38955
-1.97500 -0.38462
-1.95000 -0.37953
-1.92500 -0.37426
-1.90000 -0.36881
-1.87500 -0.36319
-1.85000 -0.35740
-1.82500 -0.35143
-1.80000 -0.34529
-1.77500 -0.33898
-1.75000 -0.33250
-1.72500 -0.32584
-1.70000 -0.31902
-1.67500 -0.31202
-1.65000 -0.30487
-1.62500 -0.29754
-1.60000 -0.29006
-1.57500 -0.28241
-1.55000 -0.27461
-1.52500 -0.26666
-1.50000 -0.25855
-1.47500 -0.25029
-1.45000 -0.24188
-1.42500 -0.23334
-1.40000 -0.22465
-1.37500 -0.21583
-1.35000 -0.20688
-1.32500 -0.19780
-1.30000 -0.18860
-1.27500 -0.17928
-1.25000 -0.16985
-1.22500 -0.16031
-1.20000 -0.15067
-1.17500 -0.14094
-1.15000 -0.13111
-1.12500 -0.12121
-1.10000 -0.11122
-1.07500 -0.10117
-1.05000 -0.09106
-1.02500 -0.08090
-1.00000 -0.07069
-0.97500 -0.06045
-0.95000 -0.05019
-0.92500 -0.03992
-0.90000 -0.02964
-0.87500 -0.01939
-0.85000 -0.00916
-0.82500 0.00102
-0.80000 0.01114
-0.77500 0.02118
-0.75000 0.03112
-0.72500 0.04093
-0.70000 0.05059
-0.67500 0.06007
-0.65000 0.06934
-0.62500 0.07836
-0.60000 0.08709
-0.57500 0.09548
-0.55000 0.10349
-0.52500 0.11106
-0.50000 0.11812
-0.47500 0.12459
-0.45000 0.13039
-0.42500 0.13544
-0.40000 0.13961
-0.37500 0.14280
-0.35000 0.14486
-0.32500 0.14567
-0.30000 0.14507
-0.27500 0.14290
-0.25000 0.13901
-0.22500 0.13325
-0.20000 0.12551
-0.17500 0.11570
-0.15000 0.10381
-0.12500 0.08990
-0.10000 0.07415
-0.07500 0.05683
-0.05000 0.03836
-0.02500 0.01922
-0.00000 -0.00000
0.02475 -0.01852
0.04975 -0.03613
0.07475 -0.05214
0.09975 -0.06613
0.12475 -0.07782
0.14975 -0.08704
0.17475 -0.09376
0.19975 -0.09803
0.22475 -0.09997
0.24975 -0.09973
0.27475 -0.09753
0.29975 -0.09356
0.32475 -0.08801
0.34975 -0.08109
0.37475 -0.07297
0.39975 -0.06382
0.42475 -0.05377
0.44975 -0.04295
0.47475 -0.03149
0.49975 -0.01948
0.52475 -0.00700
0.54975 0.00586
0.57475 0.01905
0.59975 0.03249
0.62475 0.04615
0.64975 0.05997
0.67475 0.07392
0.69975 0.08797
0.72475 0.10207
0.74975 0.11621
0.77475 0.13037
0.79975 0.14451
0.82475 0.15863
0.84975 0.17270
0.87475 0.18671
0.89975 0.20065
0.92475 0.21451
0.94975 0.22827
0.97475 0.24193
0.99975 0.25547
1.02475 0.26890
1.04975 0.28220
1.07475 0.29536
1.09975 0.30839
1.12475 0.32128
1.14975 0.33402
1.17475 0.34661
1.19975 0.35904
1.22475 0.37132
1.24975 0.38345
1.27475 0.39541
1.29975 0.40721
1.32475 0.41884
1.34975 0.43032
1.37475 0.44162
1.39975 0.45276
1.42475 0.46374
1.44975 0.47454
1.47475 0.48518
1.49975 0.49566
1.52475 0.50596
1.54975 0.51610
1.57475 0.52608
1.59975 0.53589
1.62475 0.54554
1.64975 0.55502
1.67475 0.56435
1.69975 0.57351
1.72475 0.58251
1.74975 0.59136
1.77475 0.60004
1.79975 0.60858
1.82475 0.61695
1.84975 0.62518
1.87475 0.63325
1.89975 0.64118
1.92475 0.64896
1.94975 0.65659
1.97475 0.66408
1.99975 0.67142
2.02475 0.67863
2.04975 0.68569
2.07475 0.69262
2.09975 0.69941
2.12475 0.70607
2.14975 0.71260
2.17475 0.71900
2.19975 0.72527
2.22475 0.73142
2.24975 0.73744
2.27475 0.74334
2.29975 0.74912
2.32475 0.75478
2.34975 0.76032
2.37475 0.76575
2.39975 0.77107
2.42475 0.77628
2.44975 0.78138
2.47475 0.78637
2.49975 0.79126
2.52475 0.79604
2.54975 0.80072
2.57475 0.80530
2.59975 0.80979
2.62475 0.81417
2.64975 0.81847
2.67475 0.82267
2.69975 0.82678
2.72475 0.83080
2.74975 0.83473
2.77475 0.83858
2.79975 0.84234
2.82475 0.84602
2.84975 0.84962
2.87475 0.85313
2.89975 0.85657
2.92475 0.85994
2.94975 0.86323
2.97475 0.86644
2.99975 0.86959
3.02475 0.87266
3.04975 0.87567
3.07475 0.87860
3.09975 0.88147
3.12475 0.88428
3.14975 0.88702
3.17475 0.88970
3.19975 0.89232
3.22475 0.89487
3.24975 0.89737
3.27475 0.89982
3.29975 0.90220
3.32475 0.90453
3.34975 0.90681
3.37475 0.90904
3.39975 0.91121
3.42475 0.91334
3.44975 0.91541
3.47475 0.91744
3.49975 0.91942
3.52475 0.92135
3.54975 0.92324
3.57475 0.92508
3.59975 0.92688
3.62475 0.92864
3.64975 0.93036
3.67475 0.93203
3.69975 0.93367
3.72475 0.93527
3.74975 0.93683
3.77475 0.93836
3.79975 0.93985
3.82475 0.94130
3.84975 0.94272
3.87475 0.94411
3.89975 0.94546
3.92475 0.94678
3.94975 0.94807
3.97475 0.94933
3.99975 0.95055
4.02475 0.95175
4.04975 0.95293
4.07475 0.95407
4.09975 0.95518
4.12475 0.95627
4.14975 0.95734
4.17475 0.95837
4.19975 0.95939
4.22475 0.96037
4.24975 0.96134
4.27475 0.96228
4.29975 0.96320
4.32475 0.96410
4.34975 0.96497
4.37475 0.96582
4.39975 0.96666
4.42475 0.96747
4.44975 0.96827
4.47475 0.96904
4.49975 0.96980
4.52475 0.97053
4.54975 0.97125
4.57475 0.97196
4.59975 0.97264
4.62475 0.97331
4.64975 0.97396
4.67475 0.97460
4.69975 0.97522
4.72475 0.97583
4.74975 0.97642
4.77475 0.97700
4.79975 0.97756
4.82475 0.97811
4.84975 0.97865
4.87475 0.97917
4.89975 0.97968
4.92475 0.98018
4.94975 0.98066
4.97475 0.98114
4.99975 0.98160
5.02475 0.98205
5.04975 0.98249
5.07475 0.98292
5.09975 0.98334
5.12475 0.98375
5.14975 0.98415
5.17475 0.98454
5.19975 0.98492
5.22475 0.98529
5.24975 0.98565
5.27475 0.98600
5.29975 0.98635
5.32475 0.98668
5.34975 0.98701
5.37475 0.98733
5.39975 0.98764
5.42475 0.98794
5.44975 0.98824
5.47475 0.98853
5.49975 0.98881
5.52475 0.98909
5.54975 0.98935
5.57475 0.98962
5.59975 0.98987
5.62475 0.99012
5.64975 0.99036
5.67475 0.99060
5.69975 0.99083
5.72475 0.99106
5.74975 0.99128
5.77475 0.99149
5.79975 0.99170
5.82475 0.99191
5.84975 0.99211
5.87475 0.99230
5.89975 0.99249
5.92475 0.99267
5.94975 0.99285
5.97475 0.99303
5.99975 0.99320
6.02475 0.99337
6.04975 0.99353
6.07475 0.99369
6.09975 0.99385
6.12475 0.99400
6.14975 0.99415
6.17475 0.99429
6.19975 0.99443
6.22475 0.99457
6.24975 0.99470
6.27475 0.99483
6.29975 0.99496
6.32475 0.99508
6.34975 0.99521
6.37475 0.99532
6.39975 0.99544
6.42475 0.99555
6.44975 0.99566
6.47475 0.99577
6.49975 0.99587
6.52475 0.99597
6.54975 0.99607
6.57475 0.99617
6.59975 0.99626
6.62475 0.99636
6.64975 0.99645
6.67475 0.99653
6.69975 0.99662
6.72475 0.99670
6.74975 0.99678
6.77475 0.99686
6.79975 0.99694
6.82475 0.99702
6.84975 0.99709
6.87475 0.99716
6.89975 0.99723
6.92475 0.99730
6.94975 0.99737
6.97475 0.99743
6.99975 0.99750
7.02475 0.99756
7.04975 0.99762
7.07475 0.99768
7.09975 0.99773
7.12475 0.99779
7.14975 0.99784
7.17475 0.99790
7.19975 0.99795
7.22475 0.99800
7.24975 0.99805
7.27475 0.99810
7.29975 0.99814
7.32475 0.99819
7.34975 0.99823
7.37475 0.99828
7.39975 0.99832
7.42475 0.99836
7.44975 0.99840
7.47475 0.99844
7.49975 0.99848
7.52475 0.99852
7.54975 0.99855
7.57475 0.99859
7.59975 0.99862
7.62475 0.99866
7.64975 0.99869
7.67475 0.99872
7.69975 0.99876
7.72475 0.99879
7.74975 0.99882
7.77475 0.99885
7.79975 0.99887
7.82475 0.99890
7.84975 0.99893
7.87475 0.99896
7.89975 0.99898
7.92475 0.99901
7.94975 0.99903
7.97475 0.99905
7.99975 0.99908
8.02475 0.99910
8.04975 0.99912
8.07475 0.99914
8.09975 0.99917
8.12475 0.99919
8.14975 0.99921
8.17475 0.99923
8.19975 0.99925
8.22475 0.99926
8.24975 0.99928
8.27475 0.99930
8.29975 0.99932
8.32475 0.99933
8.34975 0.99935
8.37475 0.99937
8.39975 0.99938
8.42475 0.99940
8.44975 0.99941
8.47475 0.99943
8.49975 0.99944
8.52475 0.99945
8.54975 0.99947
8.57475 0.99948
8.59975 0.99949
8.62475 0.99951
8.64975 0.99952
8.67475 0.99953
8.69975 0.99954
8.72475 0.99955
8.74975 0.99956
8.77475 0.99958
8.79975 0.99959
8.82475 0.99960
8.84975 0.99961
8.87475 0.99962
8.89975 0.99963
8.92475 0.99963
8.94975 0.99964
8.97475 0.99965
8.99975 0.99966
9.02475 0.99967
9.04975 0.99968
9.07475 0.99969
9.09975 0.99969
9.12475 0.99970
9.14975 0.99971
9.17475 0.99972
9.19975 0.99972
9.22475 0.99973
9.24975 0.99974
9.27475 0.99974
9.29975 0.99975
9.32475 0.99975
9.34975 0.99976
9.37475 0.99977
9.39975 0.99977
9.42475 0.99978
9.44975 0.99978
9.47475 0.99979
9.49975 0.99979
9.52475 0.99980
9.54975 0.99980
9.57475 0.99981
9.59975 0.99981
9.62475 0.99982
9.64975 0.99982
9.67475 0.99983
9.69975 0.99983
9.72475 0.99984
9.74975 0.99984
9.77475 0.99984
9.79975 0.99985
9.82475 0.99985
9.84975 0.99985
9.87475 0.99986
9.89975 0.99986
9.92475 0.99987
9.94975 0.99987
9.97475 0.99987
9.99975 0.99988
10.02475 0.99988
10.04975 0.99988
10.07475 0.99988
10.09975 0.99989
10.12475 0.99989
10.14975 0.99989
10.17475 0.99990
10.19975 0.99990
10.22475 0.99990
10.24975 0.99990
10.27475 0.99991
10.29975 0.99991
10.32475 0.99991
10.34975 0.99991
10.37475 0.99991
10.39975 0.99992
10.42475 0.99992
10.44975 0.99992
10.47475 0.99992
10.49975 0.99992
10.52475 0.99993
10.54975 0.99993
10.57475 0.99993
10.59975 0.99993
10.62475 0.99993
10.64975 0.99993
10.67475 0.99994
10.69975 0.99994
10.72475 0.99994
10.74975 0.99994
10.77475 0.99994
10.79975 0.99994
10.82475 0.99995
10.84975 0.99995
10.87475 0.99995
10.89975 0.99995
10.92475 0.99995
10.94975 0.99995
10.97475 0.99995
10.99975 0.99995
11.02475 0.99996
11.04975 0.99996
11.07475 0.99996
11.09975 0.99996
11.12475 0.99996
11.14975 0.99996
11.17475 0.99996
11.19975 0.99996
11.22475 0.99996
11.24975 0.99996
11.27475 0.99997
11.29975 0.99997
11.32475 0.99997
11.34975 0.99997
11.37475 0.99997
11.39975 0.99997
11.42475 0.99997
11.44975 0.99997
11.47475 0.99997
11.49975 0.99997
11.52475 0.99997
11.54975 0.99997
11.57475 0.99997
11.59975 0.99997
11.62475 0.99998
11.64975 0.99998
11.67475 0.99998
11.69975 0.99998
11.72475 0.99998
11.74975 0.99998
11.77475 0.99998
11.79975 0.99998
11.82475 0.99998
11.84975 0.99998
11.87475 0.99998
11.89975 0.99998
11.92475 0.99998
11.94975 0.99998
11.97475 0.99998
11.99975 0.99998
12.02475 0.99998
12.04975 0.99998
12.07475 0.99998
12.09975 0.99998
12.12475 0.99999
12.14975 0.99999
12.17475 0.99999
12.19975 0.99999
12.22475 0.99999
12.24975 0.99999
12.27475 0.99999
12.29975 0.99999
12.32475 0.99999
12.34975 0.99999
12.37475 0.99999
12.39975 0.99999
12.42475 0.99999
12.44975 0.99999
12.47475 0.99999
12.49975 0.99999
12.52475 0.99999
12.54975 0.99999
12.57475 0.99999
12.59975 0.99999
12.62475 0.99999
12.64975 0.99999
12.67475 0.99999
12.69975 0.99999
12.72475 0.99999
12.74975 0.99999
12.77475 0.99999
12.79975 0.99999
12.82475 0.99999
12.84975 0.99999
12.87475 0.99999
12.89975 0.99999
12.92475 0.99999
12.94975 0.99999
12.97475 0.99999
12.99975 0.99999
13.02475 0.99999
13.04975 0.99999
13.07475 0.99999
13.09975 0.99999
13.12475 0.99999
13.14975 0.99999
13.17475 0.99999
13.19975 0.99999
13.22475 1.00000
13.24975 1.00000
13.27475 1.00000
13.29975 1.00000
13.32475 1.00000
13.34975 1.00000
13.37475 1.00000
13.39975 1.00000
13.42475 1.00000
13.44975 1.00000
13.47475 1.00000
13.49975 1.00000
13.52475 1.00000
13.54975 1.00000
13.57475 1.00000
13.59975 1.00000
13.62475 1.00000
13.64975 1.00000
13.67475 1.00000
13.69975 1.00000
13.72475 1.00000
13.74975 1.00000
13.77475 1.00000
13.79975 1.00000
13.82475 1.00000
13.84975 1.00000
13.87475 1.00000
13.89975 1.00000
13.92475 1.00000
13.94975 1.00000
13.97475 1.00000
13.99975 1.00000
14.02475 1.00000
14.04975 1.00000
14.07475 1.00000
14.09975 1.00000
14.12475 1.00000
14.14975 1.00000
14.17475 1.00000
14.19975 1.00000
14.22475 1.00000
14.24975 1.00000
14.27475 1.00000
14.29975 1.00000
14.32475 1.00000
14.34975 1.00000
14.37475 1.00000
14.39975 1.00000
14.42475 1.00000
14.44975 1.00000
14.47475 1.00000
14.49975 1.00000
14.52475 1.00000
14.54975 1.00000
14.57475 1.00000
14.59975 1.00000
14.62475 1.00000
14.64975 1.00000
14.67475 1.00000
14.69975 1.00000
14.72475 1.00000
14.74975 1.00000
14.77475 1.00000
14.79975 1.00000
14.82475 1.00000
14.84975 1.00000
14.87475 1.00000
14.89975 1.00000
14.92475 1.00000
14.94975 1.00000
14.97475 1.00000
14.99975 1.00000
15.02475 1.00000
15.04975 1.00000
15.07475 1.00000
15.09975 1.00000
15.12475 1.00000
15.14975 1.00000
15.17475 1.00000
15.19975 1.00000
15.22475 1.00000
15.24975 1.00000
15.27475 1.00000
15.29975 1.00000
15.32475 1.00000
15.34975 1.00000
15.37475 1.00000
15.39975 1.00000
15.42475 1.00000
15.44975 1.00000
15.47475 1.00000
15.49975 1.00000
15.52475 1.00000
15.54975 1.00000
15.57475 1.00000
15.59975 1.00000
15.62475 1.00000
15.64975 1.00000
15.67475 1.00000
15.69975 1.00000
15.72475 1.00000
15.74975 1.00000
15.77475 1.00000
15.79975 1.00000
15.82475 1.00000
15.84975 1.00000
15.87475 1.00000
15.89975 1.00000
15.92475 1.00000
15.94975 1.00000
15.97475 1.00000
15.99975 1.00000
16.02475 1.00000
16.04975 1.00000
16.07475 1.00000
16.09975 1.00000
16.12475 1.00000
16.14975 1.00000
16.17475 1.00000
16.19975 1.00000
16.22475 1.00000
16.24975 1.00000
16.27475 1.00000
16.29975 1.00000
16.32475 1.00000
16.34975 1.00000
16.37475 1.00000
16.39975 1.00000
16.42475 1.00000
16.44975 1.00000
16.47475 1.00000
16.49975 1.00000
16.52475 1.00000
16.54975 1.00000
16.57475 1.00000
16.59975 1.00000
16.62475 1.00000
16.64975 1.00000
16.67475 1.00000
16.69975 1.00000
16.72475 1.00000
16.74975 1.00000
16.77475 1.00000
16.79975 1.00000
16.82475 1.00000
16.84975 1.00000
16.87475 1.00000
16.89975 1.00000
16.92475 1.00000
16.94975 1.00000
16.97475 1.00000
16.99975 1.00000
17.02475 1.00000
17.04975 1.00000
17.07475 1.00000
17.09975 1.00000
17.12475 1.00000
17.14975 1.00000
17.17475 1.00000
17.19975 1.00000
17.22475 1.00000
17.24975 1.00000
17.27475 1.00000
17.29975 1.00000
17.32475 1.00000
17.34975 1.00000
17.37475 1.00000
17.39975 1.00000
17.42475 1.00000
17.44975 1.00000
17.47475 1.00000
17.49975 1.00000
17.52475 1.00000
17.54975 1.00000
17.57475 1.00000
17.59975 1.00000
17.62475 1.00000
17.64975 1.00000
17.67475 1.00000
17.69975 1.00000
17.72475 1.00000
17.74975 1.00000
17.77475 1.00000
17.79975 1.00000
17.82475 1.00000
17.84975 1.00000
17.87475 1.00000
17.89975 1.00000
17.92475 1.00000
17.94975 1.00000
17.97475 1.00000
17.99975 1.00000
18.02475 1.00000
18.04975 1.00000
18.07475 1.00000
18.09975 1.00000
18.12475 1.00000
18.14975 1.00000
18.17475 1.00000
18.19975 1.00000
18.22475 1.00000
18.24975 1.00000
18.27475 1.00000
18.29975 1.00000
18.32475 1.00000
18.34975 1.00000
18.37475 1.00000
18.39975 1.00000
18.42475 1.00000
18.44975 1.00000
18.47475 1.00000
18.49975 1.00000
18.52475 1.00000
18.54975 1.00000
18.57475 1.00000
18.59975 1.00000
18.62475 1.00000
18.64975 1.00000
18.67475 1.00000
18.69975 1.00000
18.72475 1.00000
18.74975 1.00000
18.77475 1.00000
18.79975 1.00000
18.82475 1.00000
18.84975 1.00000
18.87475 1.00000
18.89975 1.00000
18.92475 1.00000
18.94975 1.00000
18.97475 1.00000
18.99975 1.00000
19.02475 1.00000
19.04975 1.00000
19.07475 1.00000
19.09975 1.00000
19.12475 1.00000
19.14975 1.00000
19.17475 1.00000
19.19975 1.00000
19.22475 1.00000
19.24975 1.00000
19.27475 1.00000
19.29975 1.00000
19.32475 1.00000
19.34975 1.00000
19.37475 1.00000
19.39975 1.00000
19.42475 1.00000
19.44975 1.00000
19.47475 1.00000
19.49975 1.00000
19.52475 1.00000
19.54975 1.00000
19.57475 1.00000
19.59975 1.00000
19.62475 1.00000
19.64975 1.00000
19.67475 1.00000
19.69975 1.00000
19.72475 1.00000
19.74975 1.00000
19.77475 1.00000
19.79975 1.00000
19.82475 1.00000
19.84975 1.00000
19.87475 1.00000
19.89975 1.00000
19.92475 1.00000
19.94975 1.00000
19.97475 1.00000
19.99975 1.00000
20.02475 1.00000
20.04975 1.00000
20.07475 1.00000
20.09975 1.00000
20.12475 1.00000
20.14975 1.00000
20.17475 1.00000
20.19975 1.00000
20.22475 1.00000
20.24975 1.00000
20.27475 1.00000
20.29975 1.00000
20.32475 1.00000
20.34975 1.00000
20.37475 1.00000
20.39975 1.00000
20.42475 1.00000
20.44975 1.00000
20.47475 1.00000
20.49975 1.00000
20.52475 1.00000
20.54975 1.00000
20.57475 1.00000
20.59975 1.00000
20.62475 1.00000
20.64975 1.00000
20.67475 1.00000
20.69975 1.00000
20.72475 1.00000
20.74975 1.00000
20.77475 1.00000
20.79975 1.00000
20.82475 1.00000
20.84975 1.00000
20.87475 1.00000
20.89975 1.00000
20.92475 1.00000
20.94975 1.00000
20.97475 1.00000
20.99975 1.00000
21.02475 1.00000
21.04975 1.00000
21.07475 1.00000
21.09975 1.00000
21.12475 1.00000
21.14975 1.00000
21.17475 1.00000
21.19975 1.00000
21.22475 1.00000
21.24975 1.00000
21.27475 1.00000
21.29975 1.00000
21.32475 1.00000
21.34975 1.00000
21.37475 1.00000
21.39975 1.00000
21.42475 1.00000
21.44975 1.00000
21.47475 1.00000
21.49975 1.00000
21.52475 1.00000
21.54975 1.00000
21.57475 1.00000
21.59975 1.00000
21.62475 1.00000
21.64975 1.00000
21.67475 1.00000
21.69975 1.00000
21.72475 1.00000
21.74975 1.00000
21.77475 1.00000
21.79975 1.00000
21.82475 1.00000
21.84975 1.00000
21.87475 1.00000
21.89975 1.00000
21.92475 1.00000
21.94975 1.00000
21.97475 1.00000
21.99975 1.00000
22.02475 1.00000
22.04975 1.00000
22.07475 1.00000
22.09975 1.00000
22.12475 1.00000
22.14975 1.00000
22.17475 1.00000
22.19975 1.00000
22.22475 1.00000
22.24975 1.00000
22.27475 1.00000
22.29975 1.00000
22.32475 1.00000
22.34975 1.00000
22.37475 1.00000
22.39975 1.00000
22.42475 1.00000
22.44975 1.00000
22.47475 1.00000
22.49975 1.00000
22.52475 1.00000
22.54975 1.00000
22.57475 1.00000
22.59975 1.00000
22.62475 1.00000
22.64975 1.00000
22.67475 1.00000
22.69975 1.00000
22.72475 1.00000
22.74975 1.00000
22.77475 1.00000
22.79975 1.00000
22.82475 1.00000
22.84975 1.00000
22.87475 1.00000
22.89975 1.00000
22.92475 1.00000
22.94975 1.00000
22.97475 1.00000
22.99975 1.00000
23.02475 1.00000
23.04975 1.00000
23.07475 1.00000
23.09975 1.00000
23.12475 1.00000
23.14975 1.00000
23.17475 1.00000
23.19975 1.00000
23.22475 1.00000
23.24975 1.00000
23.27475 1.00000
23.29975 1.00000
23.32475 1.00000
23.34975 1.00000
23.37475 1.00000
23.39975 1.00000
23.42475 1.00000
23.44975 1.00000
23.47475 1.00000
23.49975 1.00000
23.52475 1.00000
23.54975 1.00000
23.57475 1.00000
23.59975 1.00000
23.62475 1.00000
23.64975 1.00000
23.67475 1.00000
23.69975 1.00000
23.72475 1.00000
23.74975 1.00000
23.77475 1.00000
23.79975 1.00000
23.82475 1.00000
23.84975 1.00000
23.87475 1.00000
23.89975 1.00000
23.92475 1.00000
23.94975 1.00000
23.97475 1.00000
23.99975 1.00000
24.02475 1.00000
24.04975 1.00000
24.07475 1.00000
24.09975 1.00000
24.12475 1.00000
24.14975 1.00000
24.17475 1.00000
24.19975 1.00000
24.22475 1.00000
24.24975 1.00000
24.27475 1.00000
24.29975 1.00000
24.32475 1.00000
24.34975 1.00000
24.37475 1.00000
24.39975 1.00000
24.42475 1.00000
24.44975 1.00000
24.47475 1.00000
24.49975 1.00000
24.52475 1.00000
24.54975 1.00000
24.57475 1.00000
24.59975 1.00000
24.62475 1.00000
24.64975 1.00000
24.67475 1.00000
24.69975 1.00000
24.72475 1.00000
24.74975 1.00000
24.77475 1.00000
24.79975 1.00000
24.82475 1.00000
24.84975 1.00000
24.87475 1.00000
24.89975 1.00000
24.92475 1.00000
24.94975 1.00000
24.97475 1.00000
24.99975 1.00000


==> N_n=1_m=3.dat <==
-25.00000 -1.00000
-24.97500 -1.00000
-24.95000 -1.00000
-24.92500 -1.00000
-24.90000 -1.00000
-24.87500 -1.00000
-24.85000 -1.00000
-24.82500 -1.00000
-24.80000 -1.00000
-24.77500 -1.00000
-24.75000 -1.00000
-24.72500 -1.00000
-24.70000 -1.00000
-24.67500 -1.00000
-24.65000 -1.00000
-24.62500 -1.00000
-24.60000 -1.00000
-24.57500 -1.00000
-24.55000 -1.00000
-24.52500 -1.00000
-24.50000 -1.00000
-24.47500 -1.00000
-24.45000 -1.00000
-24.42500 -1.00000
-24.40000 -1.00000
-24.37500 -1.00000
-24.35000 -1.00000
-24.32500 -1.00000
-24.30000 -1.00000
-24.27500 -1.00000
-24.25000 -1.00000
-24.22500 -1.00000
-24.20000 -1.00000
-24.17500 -1.00000
-24.15000 -1.00000
-24.12500 -1.00000
-24.10000 -1.00000
-24.07500 -1.00000
-24.05000 -1.00000
-24.02500 -1.00000
-24.00000 -1.00000
-23.97500 -1.00000
-23.95000 -1.00000
-23.92500 -1.00000
-23.90000 -1.00000
-23.87500 -1.00000
-23.85000 -1.00000
-23.82500 -1.00000
-23.80000 -1.00000
-23.77500 -1.00000
-23.75000 -1.00000
-23.72500 -1.00000
-23.70000 -1.00000
-23.67500 -1.00000
-23.65000 -1.00000
-23.62500 -1.00000
-23.60000 -1.00000
-23.57500 -1.00000
-23.55000 -1.00000
-23.52500 -1.00000
-23.50000 -1.00000
-23.47500 -1.00000
-23.45000 -1.00000
-23.42500 -1.00000
-23.40000 -1.00000
-23.37500 -1.00000
-23.35000 -1.00000
-23.32500 -1.00000
-23.30000 -1.00000
-23.27500 -1.00000
-23.25000 -1.00000
-23.22500 -1.00000
-23.20000 -1.00000
-23.17500 -1.00000
-23.15000 -1.00000
-23.12500 -1.00000
-23.10000 -1.00000
-23.07500 -1.00000
-23.05000 -1.00000
-23.02500 -1.00000
-23.00000 -1.00000
-22.97500 -1.00000
-22.95000 -1.00000
-22.92500 -1.00000
-22.90000 -1.00000
-22.87500 -1.00000
-22.85000 -1.00000
-22.82500 -1.00000
-22.80000 -1.00000
-22.77500 -1.00000
-22.75000 -1.00000
-22.72500 -1.00000
-22.70000 -1.00000
-22.67500 -1.00000
-22.65000 -1.00000
-22.62500 -1.00000
-22.60000 -1.00000
-22.57500 -1.00000
-22.55000 -1.00000
-22.52500 -1.00000
-22.50000 -1.00000
-22.47500 -1.00000
-22.45000 -1.00000
-22.42500 -1.00000
-22.40000 -1.00000
-22.37500 -1.00000
-22.35000 -1.00000
-22.32500 -1.00000
-22.30000 -1.00000
-22.27500 -1.00000
-22.25000 -1.00000
-22.22500 -1.00000
-22.20000 -1.00000
-22.17500 -1.00000
-22.15000 -1.00000
-22.12500 -1.00000
-22.10000 -1.00000
-22.07500 -1.00000
-22.05000 -1.00000
-22.02500 -1.00000
-22.00000 -1.00000
-21.97500 -1.00000
-21.95000 -1.00000
-21.92500 -1.00000
-21.90000 -1.00000
-21.87500 -1.00000
-21.85000 -1.00000
-21.82500 -1.00000
-21.80000 -1.00000
-21.77500 -1.00000
-21.75000 -1.00000
-21.72500 -1.00000
-21.70000 -1.00000
-21.67500 -1.00000
-21.65000 -1.00000
-21.62500 -1.00000
-21.60000 -1.00000
-21.57500 -1.00000
-21.55000 -1.00000
-21.52500 -1.00000
-21.50000 -1.00000
-21.47500 -1.00000
-21.45000 -1.00000
-21.42500 -1.00000
-21.40000 -1.00000
-21.37500 -1.00000
-21.35000 -1.00000
-21.32500 -1.00000
-21.30000 -1.00000
-21.27500 -1.00000
-21.25000 -1.00000
-21.22500 -1.00000
-21.20000 -1.00000
-21.17500 -1.00000
-21.15000 -1.00000
-21.12500 -1.00000
-21.10000 -1.00000
-21.07500 -1.00000
-21.05000 -1.00000
-21.02500 -1.00000
-21.00000 -1.00000
-20.97500 -1.00000
-20.95000 -1.00000
-20.92500 -1.00000
-20.90000 -1.00000
-20.87500 -1.00000
-20.85000 -1.00000
-20.82500 -1.00000
-20.80000 -1.00000
-20.77500 -1.00000
-20.75000 -1.00000
-20.72500 -1.00000
-20.70000 -1.00000
-20.67500 -1.00000
-20.65000 -1.00000
-20.62500 -1.00000
-20.60000 -1.00000
-20.57500 -1.00000
-20.55000 -1.00000
-20.52500 -1.00000
-20.50000 -1.00000
-20.47500 -1.00000
-20.45000 -1.00000
-20.42500 -1.00000
-20.40000 -1.00000
-20.37500 -1.00000
-20.35000 -1.00000
-20.32500 -1.00000
-20.30000 -1.00000
-20.27500 -1.00000
-20.25000 -1.00000
-20.22500 -1.00000
-20.20000 -1.00000
-20.17500 -1.00000
-20.15000 -1.00000
-20.12500 -1.00000
-20.10000 -1.00000
-20.07500 -1.00000
-20.05000 -1.00000
-20.02500 -1.00000
-20.00000 -1.00000
-19.97500 -1.00000
-19.95000 -1.00000
-19.92500 -1.00000
-19.90000 -1.00000
-19.87500 -1.00000
-19.85000 -1.00000
-19.82500 -1.00000
-19.80000 -1.00000
-19.77500 -1.00000
-19.75000 -1.00000
-19.72500 -1.00000
-19.70000 -1.00000
-19.67500 -1.00000
-19.65000 -1.00000
-19.62500 -1.00000
-19.60000 -1.00000
-19.57500 -1.00000
-19.55000 -1.00000
-19.52500 -1.00000
-19.50000 -1.00000
-19.47500 -1.00000
-19.45000 -1.00000
-19.42500 -1.00000
-19.40000 -1.00000
-19.37500 -1.00000
-19.35000 -1.00000
-19.32500 -1.00000
-19.30000 -1.00000
-19.27500 -1.00000
-19.25000 -1.00000
-19.22500 -1.00000
-19.20000 -1.00000
-19.17500 -1.00000
-19.15000 -1.00000
-19.12500 -1.00000
-19.10000 -1.00000
-19.07500 -1.00000
-19.05000 -1.00000
-19.02500 -1.00000
-19.00000 -1.00000
-18.97500 -1.00000
-18.95000 -1.00000
-18.92500 -1.00000
-18.90000 -1.00000
-18.87500 -1.00000
-18.85000 -1.00000
-18.82500 -1.00000
-18.80000 -1.00000
-18.77500 -1.00000
-18.75000 -1.00000
-18.72500 -1.00000
-18.70000 -1.00000
-18.67500 -1.00000
-18.65000 -1.00000
-18.62500 -1.00000
-18.60000 -1.00000
-18.57500 -1.00000
-18.55000 -1.00000
-18.52500 -1.00000
-18.50000 -1.00000
-18.47500 -1.00000
-18.45000 -1.00000
-18.42500 -1.00000
-18.40000 -1.00000
-18.37500 -1.00000
-18.35000 -1.00000
-18.32500 -1.00000
-18.30000 -1.00000
-18.27500 -1.00000
-18.25000 -1.00000
-18.22500 -1.00000
-18.20000 -1.00000
-18.17500 -1.00000
-18.15000 -1.00000
-18.12500 -1.00000
-18.10000 -1.00000
-18.07500 -1.00000
-18.05000 -1.00000
-18.02500 -1.00000
-18.00000 -1.00000
-17.97500 -1.00000
-17.95000 -1.00000
-17.92500 -1.00000
-17.90000 -1.00000
-17.87500 -1.00000
-17.85000 -1.00000
-17.82500 -1.00000
-17.80000 -1.00000
-17.77500 -1.00000
-17.75000 -1.00000
-17.72500 -1.00000
-17.70000 -1.00000
-17.67500 -1.00000
-17.65000 -1.00000
-17.62500 -1.00000
-17.60000 -1.00000
-17.57500 -1.00000
-17.55000 -1.00000
-17.52500 -1.00000
-17.50000 -1.00000
-17.47500 -1.00000
-17.45000 -1.00000
-17.42500 -1.00000
-17.40000 -1.00000
-17.37500 -1.00000
-17.35000 -1.00000
-17.32500 -1.00000
-17.30000 -1.00000
-17.27500 -1.00000
-17.25000 -1.00000
-17.22500 -1.00000
-17.20000 -1.00000
-17.17500 -1.00000
-17.15000 -1.00000
-17.12500 -1.00000
-17.10000 -1.00000
-17.07500 -1.00000
-17.05000 -1.00000
-17.02500 -1.00000
-17.00000 -1.00000
-16.97500 -1.00000
-16.95000 -1.00000
-16.92500 -1.00000
-16.90000 -0.99999
-16.87500 -0.99999
-16.85000 -0.99999
-16.82500 -0.99999
-16.80000 -0.99999
-16.77500 -0.99999
-16.75000 -0.99999
-16.72500 -0.99999
-16.70000 -0.99999
-16.67500 -0.99999
-16.65000 -0.99999
-16.62500 -0.99999
-16.60000 -0.99999
-16.57500 -0.99999
-16.55000 -0.99999
-16.52500 -0.99999
-16.50000 -0.99999
-16.47500 -0.99998
-16.45000 -0.99998
-16.42500 -0.99998
-16.40000 -0.99998
-16.37500 -0.99998
-16.35000 -0.99998
-16.32500 -0.99998
-16.30000 -0.99998
-16.27500 -0.99998
-16.25000 -0.99998
-16.22500 -0.99998
-16.20000 -0.99998
-16.17500 -0.99998
-16.15000 -0.99998
-16.12500 -0.99998
-16.10000 -0.99998
-16.07500 -0.99998
-16.05000 -0.99998
-16.02500 -0.99998
-16.00000 -0.99998
-15.97500 -0.99998
-15.95000 -0.99997
-15.92500 -0.99997
-15.90000 -0.99997
-15.87500 -0.99997
-15.85000 -0.99997
-15.82500 -0.99997
-15.80000 -0.99997
-15.77500 -0.99997
-15.75000 -0.99997
-15.72500 -0.99997
-15.70000 -0.99997
-15.67500 -0.99997
-15.65000 -0.99997
-15.62500 -0.99996
-15.60000 -0.99996
-15.57500 -0.99996
-15.55000 -0.99996
-15.52500 -0.99996
-15.50000 -0.99996
-15.47500 -0.99996
-15.45000 -0.99996
-15.42500 -0.99996
-15.40000 -0.99996
-15.37500 -0.99995
-15.35000 -0.99995
-15.32500 -0.99995
-15.30000 -0.99995
-15.27500 -0.99995
-15.25000 -0.99995
-15.22500 -0.99995
-15.20000 -0.99995
-15.17500 -0.99994
-15.15000 -0.99994
-15.12500 -0.99994
-15.10000 -0.99994
-15.07500 -0.99994
-15.05000 -0.99994
-15.02500 -0.99994
-15.00000 -0.99993
-14.97500 -0.99993
-14.95000 -0.99993
-14.92500 -0.99993
-14.90000 -0.99993
-14.87500 -0.99993
-14.85000 -0.99992
-14.82500 -0.99992
-14.80000 -0.99992
-14.77500 -0.99992
-14.75000 -0.99992
-14.72500 -0.99991
-14.70000 -0.99991
-14.67500 -0.99991
-14.65000 -0.99991
-14.62500 -0.99990
-14.60000 -0.99990
-14.57500 -0.99990
-14.55000 -0.99990
-14.52500 -0.99989
-14.50000 -0.99989
-14.47500 -0.99989
-14.45000 -0.99989
-14.42500 -0.99988
-14.40000 -0.99988
-14.37500 -0.99988
-14.35000 -0.99987
-14.32500 -0.99987
-14.30000 -0.99987
-14.27500 -0.99986
-14.25000 -0.99986
-14.22500 -0.99986
-14.20000 -0.99985
-14.17500 -0.99985
-14.15000 -0.99985
-14.12500 -0.99984
-14.10000 -0.99984
-14.07500 -0.99983
-14.05000 -0.99983
-14.02500 -0.99983
-14.00000 -0.99982
-13.97500 -0.99982
-13.95000 -0.99981
-13.92500 -0.99981
-13.90000 -0.99980
-13.87500 -0.99980
-13.85000 -0.99979
-13.82500 -0.99979
-13.80000 -0.99978
-13.77500 -0.99978
-13.75000 -0.99977
-13.72500 -0.99976
-13.70000 -0.99976
-13.67500 -0.99975
-13.65000 -0.99975
-13.62500 -0.99974
-13.60000 -0.99973
-13.57500 -0.99973
-13.55000 -0.99972
-13.52500 -0.99971
-13.50000 -0.99971
-13.47500 -0.99970
-13.45000 -0.99969
-13.42500 -0.99968
-13.40000 -0.99967
-13.37500 -0.99967
-13.35000 -0.99966
-13.32500 -0.99965
-13.30000 -0.99964
-13.27500 -0.99963
-13.25000 -0.99962
-13.22500 -0.99961
-13.20000 -0.99960
-13.17500 -0.99959
-13.15000 -0.99958
-13.12500 -0.99957
-13.10000 -0.99956
-13.07500 -0.99955
-13.05000 -0.99954
-13.02500 -0.99953
-13.00000 -0.99951
-12.97500 -0.99950
-12.95000 -0.99949
-12.92500 -0.99948
-12.90000 -0.99946
-12.87500 -0.99945
-12.85000 -0.99944
-12.82500 -0.99942
-12.80000 -0.99941
-12.77500 -0.99939
-12.75000 -0.99938
-12.72500 -0.99936
-12.70000 -0.99934
-12.67500 -0.99933
-12.65000 -0.99931
-12.62500 -0.99929
-12.60000 -0.99928
-12.57500 -0.99926
-12.55000 -0.99924
-12.52500 -0.99922
-12.50000 -0.99920
-12.47500 -0.99918
-12.45000 -0.99916
-12.42500 -0.99914
-12.40000 -0.99911
-12.37500 -0.99909
-12.35000 -0.99907
-12.32500 -0.99905
-12.30000 -0.99902
-12.27500 -0.99900
-12.25000 -0.99897
-12.22500 -0.99895
-12.20000 -0.99892
-12.17500 -0.99889
-12.15000 -0.99886
-12.12500 -0.99883
-12.10000 -0.99881
-12.07500 -0.99878
-12.05000 -0.99874
-12.02500 -0.99871
-12.00000 -0.99868
-11.97500 -0.99865
-11.95000 -0.99861
-11.92500 -0.99858
-11.90000 -0.99854
-11.87500 -0.99850
-11.85000 -0.99847
-11.82500 -0.99843
-11.80000 -0.99839
-11.77500 -0.99835
-11.75000 -0.99831
-11.72500 -0.99826
-11.70000 -0.99822
-11.67500 -0.99817
-11.65000 -0.99813
-11.62500 -0.99808
-11.60000 -0.99803
-11.57500 -0.99798
-11.55000 -0.99793
-11.52500 -0.99788
-11.50000 -0.99782
-11.47500 -0.99777
-11.45000 -0.99771
-11.42500 -0.99766
-11.40000 -0.99760
-11.37500 -0.99754
-11.35000 -0.99747
-11.32500 -0.99741
-11.30000 -0.99734
-11.27500 -0.99728
-11.25000 -0.99721
-11.22500 -0.99714
-11.20000 -0.99706
-11.17500 -0.99699
-11.15000 -0.99691
-11.12500 -0.99684
-11.10000 -0.99676
-11.07500 -0.99667
-11.05000 -0.99659
-11.02500 -0.99650
-11.00000 -0.99642
-10.97500 -0.99633
-10.95000 -0.99623
-10.92500 -0.99614
-10.90000 -0.99604
-10.87500 -0.99594
-10.85000 -0.99584
-10.82500 -0.99573
-10.80000 -0.99562
-10.77500 -0.99551
-10.75000 -0.99540
-10.72500 -0.99528
-10.70000 -0.99516
-10.67500 -0.99504
-10.65000 -0.99492
-10.62500 -0.99479
-10.60000 -0.99466
-10.57500 -0.99452
-10.55000 -0.99438
-10.52500 -0.99424
-10.50000 -0.99410
-10.47500 -0.99395
-10.45000 -0.99380
-10.42500 -0.99364
-10.40000 -0.99348
-10.37500 -0.99331
-10.35000 -0.99315
-10.32500 -0.99297
-10.30000 -0.99280
-10.27500 -0.99261
-10.25000 -0.99243
-10.22500 -0.99224
-10.20000 -0.99204
-10.17500 -0.99184
-10.15000 -0.99163
-10.12500 -0.99142
-10.10000 -0.99121
-10.07500 -0.99099
-10.05000 -0.99076
-10.02500 -0.99053
-10.00000 -0.99029
-9.97500 -0.99004
-9.95000 -0.98979
-9.92500 -0.98954
-9.90000 -0.98927
-9.87500 -0.98900
-9.85000 -0.98873
-9.82500 -0.98844
-9.80000 -0.98815
-9.77500 -0.98785
-9.75000 -0.98755
-9.72500 -0.98724
-9.70000 -0.98691
-9.67500 -0.98659
-9.65000 -0.98625
-9.62500 -0.98590
-9.60000 -0.98555
-9.57500 -0.98519
-9.55000 -0.98482
-9.52500 -0.98443
-9.50000 -0.98404
-9.47500 -0.98364
-9.45000 -0.98323
-9.42500 -0.98281
-9.40000 -0.98238
-9.37500 -0.98194
-9.35000 -0.98149
-9.32500 -0.98103
-9.30000 -0.98055
-9.27500 -0.98007
-9.25000 -0.97957
-9.22500 -0.97906
-9.20000 -0.97854
-9.17500 -0.97800
-9.15000 -0.97745
-9.12500 -0.97689
-9.10000 -0.97631
-9.07500 -0.97572
-9.05000 -0.97512
-9.02500 -0.97450
-9.00000 -0.97387
-8.97500 -0.97322
-8.95000 -0.97255
-8.92500 -0.97187
-8.90000 -0.97117
-8.87500 -0.97046
-8.85000 -0.96973
-8.82500 -0.96898
-8.80000 -0.96821
-8.77500 -0.96742
-8.75000 -0.96662
-8.72500 -0.96580
-8.70000 -0.96495
-8.67500 -0.96409
-8.65000 -0.96321
-8.62500 -0.96230
-8.60000 -0.96138
-8.57500 -0.96043
-8.55000 -0.95946
-8.52500 -0.95847
-8.50000 -0.95746
-8.47500 -0.95642
-8.45000 -0.95535
-8.42500 -0.95427
-8.40000 -0.95316
-8.37500 -0.95202
-8.35000 -0.95085
-8.32500 -0.94966
-8.30000 -0.94845
-8.27500 -0.94720
-8.25000 -0.94593
-8.22500 -0.94463
-8.20000 -0.94330
-8.17500 -0.94194
-8.15000 -0.94055
-8.12500 -0.93913
-8.10000 -0.93768
-8.07500 -0.93619
-8.05000 -0.93468
-8.02500 -0.93313
-8.00000 -0.93155
-7.97500 -0.92993
-7.95000 -0.92828
-7.92500 -0.92660
-7.90000 -0.92487
-7.87500 -0.92312
-7.85000 -0.92132
-7.82500 -0.91949
-7.80000 -0.91762
-7.77500 -0.91571
-7.75000 -0.91377
-7.72500 -0.91178
-7.70000 -0.90976
-7.67500 -0.90769
-7.65000 -0.90558
-7.62500 -0.90343
-7.60000 -0.90124
-7.57500 -0.89900
-7.55000 -0.89673
-7.52500 -0.89440
-7.50000 -0.89204
-7.47500 -0.88962
-7.45000 -0.88717
-7.42500 -0.88466
-7.40000 -0.88211
-7.37500 -0.87951
-7.35000 -0.87687
-7.32500 -0.87418
-7.30000 -0.87143
-7.27500 -0.86864
-7.25000 -0.86580
-7.22500 -0.86291
-7.20000 -0.85997
-7.17500 -0.85698
-7.15000 -0.85394
-7.12500 -0.85084
-7.10000 -0.84769
-7.07500 -0.84449
-7.05000 -0.84124
-7.02500 -0.83793
-7.00000 -0.83457
-6.97500 -0.83116
-6.95000 -0.82769
-6.92500 -0.82416
-6.90000 -0.82058
-6.87500 -0.81695
-6.85000 -0.81325
-6.82500 -0.80951
-6.80000 -0.80570
-6.77500 -0.80184
-6.75000 -0.79793
-6.72500 -0.79395
-6.70000 -0.78992
-6.67500 -0.78584
-6.65000 -0.78169
-6.62500 -0.77749
-6.60000 -0.77323
-6.57500 -0.76891
-6.55000 -0.76454
-6.52500 -0.76011
-6.50000 -0.75562
-6.47500 -0.75107
-6.45000 -0.74646
-6.42500 -0.74180
-6.40000 -0.73709
-6.37500 -0.73231
-6.35000 -0.72748
-6.32500 -0.72259
-6.30000 -0.71765
-6.27500 -0.71265
-6.25000 -0.70760
-6.22500 -0.70249
-6.20000 -0.69733
-6.17500 -0.69212
-6.15000 -0.68685
-6.12500 -0.68153
-6.10000 -0.67616
-6.07500 -0.67073
-6.05000 -0.66526
-6.02500 -0.65974
-6.00000 -0.65417
-5.97500 -0.64855
-5.95000 -0.64288
-5.92500 -0.63717
-5.90000 -0.63142
-5.87500 -0.62562
-5.85000 -0.61978
-5.82500 -0.61390
-5.80000 -0.60797
-5.77500 -0.60201
-5.75000 -0.59602
-5.72500 -0.58998
-5.70000 -0.58392
-5.67500 -0.57782
-5.65000 -0.57169
-5.62500 -0.56553
-5.60000 -0.55934
-5.57500 -0.55313
-5.55000 -0.54690
-5.52500 -0.54064
-5.50000 -0.53436
-5.47500 -0.52806
-5.45000 -0.52175
-5.42500 -0.51543
-5.40000 -0.50909
-5.37500 -0.50274
-5.35000 -0.49639
-5.32500 -0.49003
-5.30000 -0.48367
-5.27500 -0.47731
-5.25000 -0.47095
-5.22500 -0.46459
-5.20000 -0.45825
-5.17500 -0.45191
-5.15000 -0.44559
-5.12500 -0.43928
-5.10000 -0.43299
-5.07500 -0.42672
-5.05000 -0.42047
-5.02500 -0.41425
-5.00000 -0.40806
-4.97500 -0.40190
-4.95000 -0.39578
-4.92500 -0.38969
-4.90000 -0.38364
-4.87500 -0.37764
-4.85000 -0.37169
-4.82500 -0.36578
-4.80000 -0.35993
-4.77500 -0.35413
-4.75000 -0.34840
-4.72500 -0.34272
-4.70000 -0.33711
-4.67500 -0.33157
-4.65000 -0.32610
-4.62500 -0.32070
-4.60000 -0.31538
-4.57500 -0.31014
-4.55000 -0.30498
-4.52500 -0.29991
-4.50000 -0.29492
-4.47500 -0.29003
-4.45000 -0.28523
-4.42500 -0.28053
-4.40000 -0.27593
-4.37500 -0.27144
-4.35000 -0.26705
-4.32500 -0.26276
-4.30000 -0.25859
-4.27500 -0.25453
-4.25000 -0.25059
-4.22500 -0.24677
-4.20000 -0.24306
-4.17500 -0.23948
-4.15000 -0.23603
-4.12500 -0.23270
-4.10000 -0.22950
-4.07500 -0.22643
-4.05000 -0.22349
-4.02500 -0.22069
-4.00000 -0.21802
-3.97500 -0.21550
-3.95000 -0.21310
-3.92500 -0.21085
-3.90000 -0.20874
-3.87500 -0.20677
-3.85000 -0.20494
-3.82500 -0.20326
-3.80000 -0.20171
-3.77500 -0.20031
-3.75000 -0.19906
-3.72500 -0.19794
-3.70000 -0.19697
-3.67500 -0.19614
-3.65000 -0.19544
-3.62500 -0.19489
-3.60000 -0.19448
-3.57500 -0.19420
-3.55000 -0.19406
-3.52500 -0.19405
-3.50000 -0.19418
-3.47500 -0.19443
-3.45000 -0.19481
-3.42500 -0.19531
-3.40000 -0.19593
-3.37500 -0.19666
-3.35000 -0.19751
-3.32500 -0.19847
-3.30000 -0.19953
-3.27500 -0.20069
-3.25000 -0.20195
-3.22500 -0.20330
-3.20000 -0.20473
-3.17500 -0.20624
-3.15000 -0.20783
-3.12500 -0.20949
-3.10000 -0.21120
-3.07500 -0.21298
-3.05000 -0.21480
-3.02500 -0.21667
-3.00000 -0.21858
-2.97500 -0.22051
-2.95000 -0.22247
-2.92500 -0.22444
-2.90000 -0.22642
-2.87500 -0.22840
-2.85000 -0.23038
-2.82500 -0.23234
-2.80000 -0.23427
-2.77500 -0.23618
-2.75000 -0.23805
-2.72500 -0.23988
-2.70000 -0.24165
-2.67500 -0.24336
-2.65000 -0.24500
-2.62500 -0.24657
-2.60000 -0.24806
-2.57500 -0.24945
-2.55000 -0.25075
-2.52500 -0.25194
-2.50000 -0.25303
-2.47500 -0.25399
-2.45000 -0.25483
-2.42500 -0.25554
-2.40000 -0.25612
-2.37500 -0.25655
-2.35000 -0.25683
-2.32500 -0.25696
-2.30000 -0.25693
-2.27500 -0.25674
-2.25000 -0.25638
-2.22500 -0.25585
-2.20000 -0.25514
-2.17500 -0.25425
-2.15000 -0.25318
-2.12500 -0.25192
-2.10000 -0.25047
-2.07500 -0.24883
-2.05000 -0.24700
-2.02500 -0.24497
-2.00000 -0.24274
-1.97500 -0.24031
-1.95000 -0.23768
-1.92500 -0.23485
-1.90000 -0.23181
-1.87500 -0.22858
-1.85000 -0.22514
-1.82500 -0.22150
-1.80000 -0.21766
-1.77500 -0.21361
-1.75000 -0.20937
-1.72500 -0.20493
-1.70000 -0.20029
-1.67500 -0.19545
-1.65000 -0.19043
-1.62500 -0.18521
-1.60000 -0.17980
-1.57500 -0.17420
-1.55000 -0.16842
-1.52500 -0.16246
-1.50000 -0.15633
-1.47500 -0.15002
-1.45000 -0.14354
-1.42500 -0.13690
-1.40000 -0.13009
-1.37500 -0.12313
-1.35000 -0.11602
-1.32500 -0.10876
-1.30000 -0.10135
-1.27500 -0.09382
-1.25000 -0.08615
-1.22500 -0.07836
-1.20000 -0.07045
-1.17500 -0.06243
-1.15000 -0.05431
-1.12500 -0.04610
-1.10000 -0.03779
-1.07500 -0.02941
-1.05000 -0.02097
-1.02500 -0.01246
-1.00000 -0.00390
-0.97500 0.00469
-0.95000 0.01330
-0.92500 0.02193
-0.90000 0.03055
-0.87500 0.03915
-0.85000 0.04772
-0.82500 0.05623
-0.80000 0.06467
-0.77500 0.07301
-0.75000 0.08123
-0.72500 0.08930
-0.70000 0.09720
-0.67500 0.10488
-0.65000 0.11232
-0.62500 0.11947
-0.60000 0.12629
-0.57500 0.13272
-0.55000 0.13872
-0.52500 0.14421
-0.50000 0.14914
-0.47500 0.15342
-0.45000 0.15697
-0.42500 0.15970
-0.40000 0.16151
-0.37500 0.16229
-0.35000 0.16194
-0.32500 0.16032
-0.30000 0.15733
-0.27500 0.15285
-0.25000 0.14678
-0.22500 0.13903
-0.20000 0.12953
-0.17500 0.11827
-0.15000 0.10527
-0.12500 0.09061
-0.10000 0.07445
-0.07500 0.05699
-0.05000 0.03853
-0.02500 0.01941
-0.00000 -0.00000
0.02475 -0.01909
0.04975 -0.03786
0.07475 -0.05574
0.09975 -0.07239
0.12475 -0.08757
0.14975 -0.10107
0.17475 -0.11276
0.19975 -0.12259
0.22475 -0.13056
0.24975 -0.13670
0.27475 -0.14110
0.29975 -0.14385
0.32475 -0.14508
0.34975 -0.14491
0.37475 -0.14347
0.39975 -0.14087
0.42475 -0.13724
0.44975 -0.13268
0.47475 -0.12730
0.49975 -0.12120
0.52475 -0.11446
0.54975 -0.10715
0.57475 -0.09934
0.59975 -0.09110
0.62475 -0.08248
0.64975 -0.07353
0.67475 -0.06430
0.69975 -0.05483
0.72475 -0.04515
0.74975 -0.03530
0.77475 -0.02530
0.79975 -0.01517
0.82475 -0.00496
0.84975 0.00533
0.87475 0.01568
0.89975 0.02607
0.92475 0.03647
0.94975 0.04688
0.97475 0.05729
0.99975 0.06768
1.02475 0.07803
1.04975 0.08834
1.07475 0.09861
1.09975 0.10881
1.12475 0.11894
1.14975 0.12899
1.17475 0.13896
1.19975 0.14884
1.22475 0.15862
1.24975 0.16829
1.27475 0.17785
1.29975 0.18730
1.32475 0.19663
1.34975 0.20583
1.37475 0.21490
1.39975 0.22383
1.42475 0.23263
1.44975 0.24128
1.47475 0.24979
1.49975 0.25814
1.52475 0.26635
1.54975 0.27440
1.57475 0.28228
1.59975 0.29001
1.62475 0.29758
1.64975 0.30497
1.67475 0.31220
1.69975 0.31926
1.72475 0.32615
1.74975 0.33286
1.77475 0.33941
1.79975 0.34577
1.82475 0.35196
1.84975 0.35797
1.87475 0.36381
1.89975 0.36947
1.92475 0.37495
1.94975 0.38025
1.97475 0.38538
1.99975 0.39033
2.02475 0.39511
2.04975 0.39971
2.07475 0.40414
2.09975 0.40839
2.12475 0.41248
2.14975 0.41640
2.17475 0.42016
2.19975 0.42375
2.22475 0.42718
2.24975 0.43046
2.27475 0.43358
2.29975 0.43655
2.32475 0.43938
2.34975 0.44206
2.37475 0.44461
2.39975 0.44702
2.42475 0.44931
2.44975 0.45147
2.47475 0.45352
2.49975 0.45545
2.52475 0.45728
2.54975 0.45901
2.57475 0.46064
2.59975 0.46219
2.62475 0.46366
2.64975 0.46505
2.67475 0.46638
2.69975 0.46765
2.72475 0.46886
2.74975 0.47003
2.77475 0.47117
2.79975 0.47227
2.82475 0.47335
2.84975 0.47441
2.87475 0.47547
2.89975 0.47653
2.92475 0.47760
2.94975 0.47868
2.97475 0.47978
2.99975 0.48092
3.02475 0.48209
3.04975 0.48330
3.07475 0.48457
3.09975 0.48589
3.12475 0.48727
3.14975 0.48873
3.17475 0.49025
3.19975 0.49186
3.22475 0.49356
3.24975 0.49534
3.27475 0.49722
3.29975 0.49920
3.32475 0.50128
3.34975 0.50347
3.37475 0.50576
3.39975 0.50817
3.42475 0.51069
3.44975 0.51333
3.47475 0.51608
3.49975 0.51895
3.52475 0.52194
3.54975 0.52504
3.57475 0.52827
3.59975 0.53161
3.62475 0.53507
3.64975 0.53864
3.67475 0.54232
3.69975 0.54612
3.72475 0.55003
3.74975 0.55404
3.77475 0.55816
3.79975 0.56238
3.82475 0.56669
3.84975 0.57110
3.87475 0.57560
3.89975 0.58018
3.92475 0.58484
3.94975 0.58958
3.97475 0.59439
3.99975 0.59927
4.02475 0.60421
4.04975 0.60921
4.07475 0.61427
4.09975 0.61937
4.12475 0.62451
4.14975 0.62970
4.17475 0.63491
4.19975 0.64016
4.22475 0.64543
4.24975 0.65072
4.27475 0.65602
4.29975 0.66133
4.32475 0.66665
4.34975 0.67197
4.37475 0.67728
4.39975 0.68259
4.42475 0.68788
4.44975 0.69316
4.47475 0.69843
4.49975 0.70366
4.52475 0.70887
4.54975 0.71406
4.57475 0.71921
4.59975 0.72432
4.62475 0.72939
4.64975 0.73443
4.67475 0.73942
4.69975 0.74436
4.72475 0.74926
4.74975 0.75410
4.77475 0.75889
4.79975 0.76363
4.82475 0.76831
4.84975 0.77294
4.87475 0.77751
4.89975 0.78201
4.92475 0.78646
4.94975 0.79085
4.97475 0.79517
4.99975 0.79943
5.02475 0.80363
5.04975 0.80776
5.07475 0.81183
5.09975 0.81583
5.12475 0.81977
5.14975 0.82364
5.17475 0.82744
5.19975 0.83119
5.22475 0.83486
5.24975 0.83848
5.27475 0.84202
5.29975 0.84551
5.32475 0.84892
5.34975 0.85228
5.37475 0.85557
5.39975 0.85880
5.42475 0.86197
5.44975 0.86508
5.47475 0.86812
5.49975 0.87111
5.52475 0.87403
5.54975 0.87690
5.57475 0.87971
5.59975 0.88246
5.62475 0.88516
5.64975 0.88780
5.67475 0.89038
5.69975 0.89291
5.72475 0.89539
5.74975 0.89781
5.77475 0.90019
5.79975 0.90251
5.82475 0.90478
5.84975 0.90700
5.87475 0.90918
5.89975 0.91131
5.92475 0.91339
5.94975 0.91542
5.97475 0.91741
5.99975 0.91936
6.02475 0.92126
6.04975 0.92312
6.07475 0.92494
6.09975 0.92672
6.12475 0.92845
6.14975 0.93015
6.17475 0.93181
6.19975 0.93344
6.22475 0.93502
6.24975 0.93657
6.27475 0.93808
6.29975 0.93956
6.32475 0.94101
6.34975 0.94242
6.37475 0.94380
6.39975 0.94514
6.42475 0.94646
6.44975 0.94775
6.47475 0.94900
6.49975 0.95023
6.52475 0.95142
6.54975 0.95259
6.57475 0.95374
6.59975 0.95485
6.62475 0.95594
6.64975 0.95700
6.67475 0.95804
6.69975 0.95906
6.72475 0.96005
6.74975 0.96101
6.77475 0.96196
6.79975 0.96288
6.82475 0.96378
6.84975 0.96466
6.87475 0.96551
6.89975 0.96635
6.92475 0.96717
6.94975 0.96796
6.97475 0.96874
6.99975 0.96950
7.02475 0.97024
7.04975 0.97097
7.07475 0.97167
7.09975 0.97236
7.12475 0.97304
7.14975 0.97369
7.17475 0.97433
7.19975 0.97496
7.22475 0.97557
7.24975 0.97617
7.27475 0.97675
7.29975 0.97732
7.32475 0.97787
7.34975 0.97841
7.37475 0.97894
7.39975 0.97945
7.42475 0.97995
7.44975 0.98044
7.47475 0.98092
7.49975 0.98139
7.52475 0.98184
7.54975 0.98229
7.57475 0.98272
7.59975 0.98314
7.62475 0.98356
7.64975 0.98396
7.67475 0.98435
7.69975 0.98474
7.72475 0.98511
7.74975 0.98548
7.77475 0.98583
7.79975 0.98618
7.82475 0.98652
7.84975 0.98685
7.87475 0.98717
7.89975 0.98749
7.92475 0.98779
7.94975 0.98809
7.97475 0.98838
7.99975 0.98867
8.02475 0.98895
8.04975 0.98922
8.07475 0.98948
8.09975 0.98974
8.12475 0.98999
8.14975 0.99024
8.17475 0.99048
8.19975 0.99071
8.22475 0.99094
8.24975 0.99117
8.27475 0.99138
8.29975 0.99159
8.32475 0.99180
8.34975 0.99200
8.37475 0.99220
8.39975 0.99239
8.42475 0.99258
8.44975 0.99276
8.47475 0.99294
8.49975 0.99311
8.52475 0.99328
8.54975 0.99345
8.57475 0.99361
8.59975 0.99377
8.62475 0.99392
8.64975 0.99407
8.67475 0.99422
8.69975 0.99436
8.72475 0.99450
8.74975 0.99463
8.77475 0.99476
8.79975 0.99489
8.82475 0.99502
8.84975 0.99514
8.87475 0.99526
8.89975 0.99538
8.92475 0.99549
8.94975 0.99560
8.97475 0.99571
8.99975 0.99582
9.02475 0.99592
9.04975 0.99602
9.07475 0.99612
9.09975 0.99621
9.12475 0.99631
9.14975 0.99640
9.17475 0.99649
9.19975 0.99657
9.22475 0.99666
9.24975 0.99674
9.27475 0.99682
9.29975 0.99690
9.32475 0.99698
9.34975 0.99705
9.37475 0.99712
9.39975 0.99719
9.42475 0.99726
9.44975 0.99733
9.47475 0.99740
9.49975 0.99746
9.52475 0.99752
9.54975 0.99758
9.57475 0.99764
9.59975 0.99770
9.62475 0.99776
9.64975 0.99781
9.67475 0.99787
9.69975 0.99792
9.72475 0.99797
9.74975 0.99802
9.77475 0.99807
9.79975 0.99812
9.82475 0.99816
9.84975 0.99821
9.87475 0.99825
9.89975 0.99830
9.92475 0.99834
9.94975 0.99838
9.97475 0.99842
9.99975 0.99846
10.02475 0.99850
10.04975 0.99853
10.07475 0.99857
10.09975 0.99861
10.12475 0.99864
10.14975 0.99867
10.17475 0.99871
10.19975 0.99874
10.22475 0.99877
10.24975 0.99880
10.27475 0.99883
10.29975 0.99886
10.32475 0.99889
10.34975 0.99891
10.37475 0.99894
10.39975 0.99897
10.42475 0.99899
10.44975 0.99902
10.47475 0.99904
10.49975 0.99907
10.52475 0.99909
10.54975 0.99911
10.57475 0.99913
10.59975 0.99915
10.62475 0.99917
10.64975 0.99920
10.67475 0.99922
10.69975 0.99923
10.72475 0.99925
10.74975 0.99927
10.77475 0.99929
10.79975 0.99931
10.82475 0.99932
10.84975 0.99934
10.87475 0.99936
10.89975 0.99937
10.92475 0.99939
10.94975 0.99940
10.97475 0.99942
10.99975 0.99943
11.02475 0.99945
11.04975 0.99946
11.07475 0.99947
11.09975 0.99949
11.12475 0.99950
11.14975 0.99951
11.17475 0.99952
11.19975 0.99954
11.22475 0.99955
11.24975 0.99956
11.27475 0.99957
11.29975 0.99958
11.32475 0.99959
11.34975 0.99960
11.37475 0.99961
11.39975 0.99962
11.42475 0.99963
11.44975 0.99964
11.47475 0.99965
11.49975 0.99966
11.52475 0.99966
11.54975 0.99967
11.57475 0.99968
11.59975 0.99969
11.62475 0.99970
11.64975 0.99970
11.67475 0.99971
11.69975 0.99972
11.72475 0.99973
11.74975 0.99973
11.77475 0.99974
11.79975 0.99975
11.82475 0.99975
11.84975 0.99976
11.87475 0.99976
11.89975 0.99977
11.92475 0.99978
11.94975 0.99978
11.97475 0.99979
11.99975 0.99979
12.02475 0.99980
12.04975 0.99980
12.07475 0.99981
12.09975 0.99981
12.12475 0.99982
12.14975 0.99982
12.17475 0.99982
12.19975 0.99983
12.22475 0.99983
12.24975 0.99984
12.27475 0.99984
12.29975 0.99985
12.32475 0.99985
12.34975 0.99985
12.37475 0.99986
12.39975 0.99986
12.42475 0.99986
12.44975 0.99987
12.47475 0.99987
12.49975 0.99987
12.52475 0.99988
12.54975 0.99988
12.57475 0.99988
12.59975 0.99989
12.62475 0.99989
12.64975 0.99989
12.67475 0.99989
12.69975 0.99990
12.72475 0.99990
12.74975 0.99990
12.77475 0.99990
12.79975 0.99991
12.82475 0.99991
12.84975 0.99991
12.87475 0.99991
12.89975 0.99992
12.92475 0.99992
12.94975 0.99992
12.97475 0.99992
12.99975 0.99992
13.02475 0.99993
13.04975 0.99993
13.07475 0.99993
13.09975 0.99993
13.12475 0.99993
13.14975 0.99993
13.17475 0.99994
13.19975 0.99994
13.22475 0.99994
13.24975 0.99994
13.27475 0.99994
13.29975 0.99994
13.32475 0.99994
13.34975 0.99995
13.37475 0.99995
13.39975 0.99995
13.42475 0.99995
13.44975 0.99995
13.47475 0.99995
13.49975 0.99995
13.52475 0.99995
13.54975 0.99996
13.57475 0.99996
13.59975 0.99996
13.62475 0.99996
13.64975 0.99996
13.67475 0.99996
13.69975 0.99996
13.72475 0.99996
13.74975 0.99996
13.77475 0.99996
13.79975 0.99997
13.82475 0.99997
13.84975 0.99997
13.87475 0.99997
13.89975 0.99997
13.92475 0.99997
13.94975 0.99997
13.97475 0.99997
13.99975 0.99997
14.02475 0.99997
14.04975 0.99997
14.07475 0.99997
14.09975 0.99997
14.12475 0.99998
14.14975 0.99998
14.17475 0.99998
14.19975 0.99998
14.22475 0.99998
14.24975 0.99998
14.27475 0.99998
14.29975 0.99998
14.32475 0.99998
14.34975 0.99998
14.37475 0.99998
14.39975 0.99998
14.42475 0.99998
14.44975 0.99998
14.47475 0.99998
14.49975 0.99998
14.52475 0.99998
14.54975 0.99998
14.57475 0.99998
14.59975 0.99998
14.62475 0.99998
14.64975 0.99999
14.67475 0.99999
14.69975 0.99999
14.72475 0.99999
14.74975 0.99999
14.77475 0.99999
14.79975 0.99999
14.82475 0.99999
14.84975 0.99999
14.87475 0.99999
14.89975 0.99999
14.92475 0.99999
14.94975 0.99999
14.97475 0.99999
14.99975 0.99999
15.02475 0.99999
15.04975 0.99999
15.07475 0.99999
15.09975 0.99999
15.12475 0.99999
15.14975 0.99999
15.17475 1.00000
15.19975 1.00000
15.22475 1.00000
15.24975 1.00000
15.27475 1.00000
15.29975 1.00000
15.32475 1.00000
15.34975 1.00000
15.37475 1.00000
15.39975 1.00000
15.42475 1.00000
15.44975 1.00000
15.47475 1.00000
15.49975 1.00000
15.52475 1.00000
15.54975 1.00000
15.57475 1.00000
15.59975 1.00000
15.62475 1.00000
15.64975 1.00000
15.67475 1.00000
15.69975 1.00000
15.72475 1.00000
15.74975 1.00000
15.77475 1.00000
15.79975 1.00000
15.82475 1.00000
15.84975 1.00000
15.87475 1.00000
15.89975 1.00000
15.92475 1.00000
15.94975 1.00000
15.97475 1.00000
15.99975 1.00000
16.02475 1.00000
16.04975 1.00000
16.07475 1.00000
16.09975 1.00000
16.12475 1.00000
16.14975 1.00000
16.17475 1.00000
16.19975 1.00000
16.22475 1.00000
16.24975 1.00000
16.27475 1.00000
16.29975 1.00000
16.32475 1.00000
16.34975 1.00000
16.37475 1.00000
16.39975 1.00000
16.42475 1.00000
16.44975 1.00000
16.47475 1.00000
16.49975 1.00000
16.52475 1.00000
16.54975 1.00000
16.57475 1.00000
16.59975 1.00000
16.62475 1.00000
16.64975 1.00000
16.67475 1.00000
16.69975 1.00000
16.72475 1.00000
16.74975 1.00000
16.77475 1.00000
16.79975 1.00000
16.82475 1.00000
16.84975 1.00000
16.87475 1.00000
16.89975 1.00000
16.92475 1.00000
16.94975 1.00000
16.97475 1.00000
16.99975 1.00000
17.02475 1.00000
17.04975 1.00000
17.07475 1.00000
17.09975 1.00000
17.12475 1.00000
17.14975 1.00000
17.17475 1.00000
17.19975 1.00000
17.22475 1.00000
17.24975 1.00000
17.27475 1.00000
17.29975 1.00000
17.32475 1.00000
17.34975 1.00000
17.37475 1.00000
17.39975 1.00000
17.42475 1.00000
17.44975 1.00000
17.47475 1.00000
17.49975 1.00000
17.52475 1.00000
17.54975 1.00000
17.57475 1.00000
17.59975 1.00000
17.62475 1.00000
17.64975 1.00000
17.67475 1.00000
17.69975 1.00000
17.72475 1.00000
17.74975 1.00000
17.77475 1.00000
17.79975 1.00000
17.82475 1.00000
17.84975 1.00000
17.87475 1.00000
17.89975 1.00000
17.92475 1.00000
17.94975 1.00000
17.97475 1.00000
17.99975 1.00000
18.02475 1.00000
18.04975 1.00000
18.07475 1.00000
18.09975 1.00000
18.12475 1.00000
18.14975 1.00000
18.17475 1.00000
18.19975 1.00000
18.22475 1.00000
18.24975 1.00000
18.27475 1.00000
18.29975 1.00000
18.32475 1.00000
18.34975 1.00000
18.37475 1.00000
18.39975 1.00000
18.42475 1.00000
18.44975 1.00000
18.47475 1.00000
18.49975 1.00000
18.52475 1.00000
18.54975 1.00000
18.57475 1.00000
18.59975 1.00000
18.62475 1.00000
18.64975 1.00000
18.67475 1.00000
18.69975 1.00000
18.72475 1.00000
18.74975 1.00000
18.77475 1.00000
18.79975 1.00000
18.82475 1.00000
18.84975 1.00000
18.87475 1.00000
18.89975 1.00000
18.92475 1.00000
18.94975 1.00000
18.97475 1.00000
18.99975 1.00000
19.02475 1.00000
19.04975 1.00000
19.07475 1.00000
19.09975 1.00000
19.12475 1.00000
19.14975 1.00000
19.17475 1.00000
19.19975 1.00000
19.22475 1.00000
19.24975 1.00000
19.27475 1.00000
19.29975 1.00000
19.32475 1.00000
19.34975 1.00000
19.37475 1.00000
19.39975 1.00000
19.42475 1.00000
19.44975 1.00000
19.47475 1.00000
19.49975 1.00000
19.52475 1.00000
19.54975 1.00000
19.57475 1.00000
19.59975 1.00000
19.62475 1.00000
19.64975 1.00000
19.67475 1.00000
19.69975 1.00000
19.72475 1.00000
19.74975 1.00000
19.77475 1.00000
19.79975 1.00000
19.82475 1.00000
19.84975 1.00000
19.87475 1.00000
19.89975 1.00000
19.92475 1.00000
19.94975 1.00000
19.97475 1.00000
19.99975 1.00000
20.02475 1.00000
20.04975 1.00000
20.07475 1.00000
20.09975 1.00000
20.12475 1.00000
20.14975 1.00000
20.17475 1.00000
20.19975 1.00000
20.22475 1.00000
20.24975 1.00000
20.27475 1.00000
20.29975 1.00000
20.32475 1.00000
20.34975 1.00000
20.37475 1.00000
20.39975 1.00000
20.42475 1.00000
20.44975 1.00000
20.47475 1.00000
20.49975 1.00000
20.52475 1.00000
20.54975 1.00000
20.57475 1.00000
20.59975 1.00000
20.62475 1.00000
20.64975 1.00000
20.67475 1.00000
20.69975 1.00000
20.72475 1.00000
20.74975 1.00000
20.77475 1.00000
20.79975 1.00000
20.82475 1.00000
20.84975 1.00000
20.87475 1.00000
20.89975 1.00000
20.92475 1.00000
20.94975 1.00000
20.97475 1.00000
20.99975 1.00000
21.02475 1.00000
21.04975 1.00000
21.07475 1.00000
21.09975 1.00000
21.12475 1.00000
21.14975 1.00000
21.17475 1.00000
21.19975 1.00000
21.22475 1.00000
21.24975 1.00000
21.27475 1.00000
21.29975 1.00000
21.32475 1.00000
21.34975 1.00000
21.37475 1.00000
21.39975 1.00000
21.42475 1.00000
21.44975 1.00000
21.47475 1.00000
21.49975 1.00000
21.52475 1.00000
21.54975 1.00000
21.57475 1.00000
21.59975 1.00000
21.62475 1.00000
21.64975 1.00000
21.67475 1.00000
21.69975 1.00000
21.72475 1.00000
21.74975 1.00000
21.77475 1.00000
21.79975 1.00000
21.82475 1.00000
21.84975 1.00000
21.87475 1.00000
21.89975 1.00000
21.92475 1.00000
21.94975 1.00000
21.97475 1.00000
21.99975 1.00000
22.02475 1.00000
22.04975 1.00000
22.07475 1.00000
22.09975 1.00000
22.12475 1.00000
22.14975 1.00000
22.17475 1.00000
22.19975 1.00000
22.22475 1.00000
22.24975 1.00000
22.27475 1.00000
22.29975 1.00000
22.32475 1.00000
22.34975 1.00000
22.37475 1.00000
22.39975 1.00000
22.42475 1.00000
22.44975 1.00000
22.47475 1.00000
22.49975 1.00000
22.52475 1.00000
22.54975 1.00000
22.57475 1.00000
22.59975 1.00000
22.62475 1.00000
22.64975 1.00000
22.67475 1.00000
22.69975 1.00000
22.72475 1.00000
22.74975 1.00000
22.77475 1.00000
22.79975 1.00000
22.82475 1.00000
22.84975 1.00000
22.87475 1.00000
22.89975 1.00000
22.92475 1.00000
22.94975 1.00000
22.97475 1.00000
22.99975 1.00000
23.02475 1.00000
23.04975 1.00000
23.07475 1.00000
23.09975 1.00000
23.12475 1.00000
23.14975 1.00000
23.17475 1.00000
23.19975 1.00000
23.22475 1.00000
23.24975 1.00000
23.27475 1.00000
23.29975 1.00000
23.32475 1.00000
23.34975 1.00000
23.37475 1.00000
23.39975 1.00000
23.42475 1.00000
23.44975 1.00000
23.47475 1.00000
23.49975 1.00000
23.52475 1.00000
23.54975 1.00000
23.57475 1.00000
23.59975 1.00000
23.62475 1.00000
23.64975 1.00000
23.67475 1.00000
23.69975 1.00000
23.72475 1.00000
23.74975 1.00000
23.77475 1.00000
23.79975 1.00000
23.82475 1.00000
23.84975 1.00000
23.87475 1.00000
23.89975 1.00000
23.92475 1.00000
23.94975 1.00000
23.97475 1.00000
23.99975 1.00000
24.02475 1.00000
24.04975 1.00000
24.07475 1.00000
24.09975 1.00000
24.12475 1.00000
24.14975 1.00000
24.17475 1.00000
24.19975 1.00000
24.22475 1.00000
24.24975 1.00000
24.27475 1.00000
24.29975 1.00000
24.32475 1.00000
24.34975 1.00000
24.37475 1.00000
24.39975 1.00000
24.42475 1.00000
24.44975 1.00000
24.47475 1.00000
24.49975 1.00000
24.52475 1.00000
24.54975 1.00000
24.57475 1.00000
24.59975 1.00000
24.62475 1.00000
24.64975 1.00000
24.67475 1.00000
24.69975 1.00000
24.72475 1.00000
24.74975 1.00000
24.77475 1.00000
24.79975 1.00000
24.82475 1.00000
24.84975 1.00000
24.87475 1.00000
24.89975 1.00000
24.92475 1.00000
24.94975 1.00000
24.97475 1.00000
24.99975 1.00000


==> N_n=2_m=4.dat <==
-25.00000 -1.00000
-24.97500 -1.00000
-24.95000 -1.00000
-24.92500 -1.00000
-24.90000 -1.00000
-24.87500 -1.00000
-24.85000 -1.00000
-24.82500 -1.00000
-24.80000 -1.00000
-24.77500 -1.00000
-24.75000 -1.00000
-24.72500 -1.00000
-24.70000 -1.00000
-24.67500 -1.00000
-24.65000 -1.00000
-24.62500 -1.00000
-24.60000 -1.00000
-24.57500 -1.00000
-24.55000 -1.00000
-24.52500 -1.00000
-24.50000 -1.00000
-24.47500 -1.00000
-24.45000 -1.00000
-24.42500 -1.00000
-24.40000 -1.00000
-24.37500 -1.00000
-24.35000 -1.00000
-24.32500 -1.00000
-24.30000 -1.00000
-24.27500 -1.00000
-24.25000 -1.00000
-24.22500 -1.00000
-24.20000 -1.00000
-24.17500 -1.00000
-24.15000 -1.00000
-24.12500 -1.00000
-24.10000 -1.00000
-24.07500 -1.00000
-24.05000 -1.00000
-24.02500 -1.00000
-24.00000 -1.00000
-23.97500 -1.00000
-23.95000 -1.00000
-23.92500 -1.00000
-23.90000 -1.00000
-23.87500 -1.00000
-23.85000 -1.00000
-23.82500 -1.00000
-23.80000 -1.00000
-23.77500 -1.00000
-23.75000 -1.00000
-23.72500 -1.00000
-23.70000 -1.00000
-23.67500 -1.00000
-23.65000 -1.00000
-23.62500 -1.00000
-23.60000 -1.00000
-23.57500 -1.00000
-23.55000 -1.00000
-23.52500 -1.00000
-23.50000 -1.00000
-23.47500 -1.00000
-23.45000 -1.00000
-23.42500 -1.00000
-23.40000 -1.00000
-23.37500 -1.00000
-23.35000 -1.00000
-23.32500 -1.00000
-23.30000 -1.00000
-23.27500 -1.00000
-23.25000 -1.00000
-23.22500 -1.00000
-23.20000 -1.00000
-23.17500 -1.00000
-23.15000 -1.00000
-23.12500 -1.00000
-23.10000 -1.00000
-23.07500 -1.00000
-23.05000 -1.00000
-23.02500 -1.00000
-23.00000 -1.00000
-22.97500 -1.00000
-22.95000 -1.00000
-22.92500 -1.00000
-22.90000 -1.00000
-22.87500 -1.00000
-22.85000 -1.00000
-22.82500 -1.00000
-22.80000 -1.00000
-22.77500 -1.00000
-22.75000 -1.00000
-22.72500 -1.00000
-22.70000 -1.00000
-22.67500 -1.00000
-22.65000 -1.00000
-22.62500 -1.00000
-22.60000 -1.00000
-22.57500 -1.00000
-22.55000 -1.00000
-22.52500 -1.00000
-22.50000 -1.00000
-22.47500 -1.00000
-22.45000 -1.00000
-22.42500 -1.00000
-22.40000 -1.00000
-22.37500 -1.00000
-22.35000 -1.00000
-22.32500 -1.00000
-22.30000 -1.00000
-22.27500 -1.00000
-22.25000 -1.00000
-22.22500 -1.00000
-22.20000 -1.00000
-22.17500 -1.00000
-22.15000 -1.00000
-22.12500 -1.00000
-22.10000 -1.00000
-22.07500 -1.00000
-22.05000 -1.00000
-22.02500 -1.00000
-22.00000 -1.00000
-21.97500 -1.00000
-21.95000 -1.00000
-21.92500 -1.00000
-21.90000 -1.00000
-21.87500 -1.00000
-21.85000 -1.00000
-21.82500 -1.00000
-21.80000 -1.00000
-21.77500 -1.00000
-21.75000 -1.00000
-21.72500 -1.00000
-21.70000 -1.00000
-21.67500 -1.00000
-21.65000 -1.00000
-21.62500 -1.00000
-21.60000 -1.00000
-21.57500 -1.00000
-21.55000 -1.00000
-21.52500 -1.00000
-21.50000 -1.00000
-21.47500 -1.00000
-21.45000 -1.00000
-21.42500 -1.00000
-21.40000 -1.00000
-21.37500 -1.00000
-21.35000 -1.00000
-21.32500 -1.00000
-21.30000 -1.00000
-21.27500 -1.00000
-21.25000 -1.00000
-21.22500 -1.00000
-21.20000 -1.00000
-21.17500 -1.00000
-21.15000 -1.00000
-21.12500 -1.00000
-21.10000 -1.00000
-21.07500 -1.00000
-21.05000 -1.00000
-21.02500 -1.00000
-21.00000 -1.00000
-20.97500 -1.00000
-20.95000 -1.00000
-20.92500 -1.00000
-20.90000 -1.00000
-20.87500 -1.00000
-20.85000 -1.00000
-20.82500 -1.00000
-20.80000 -1.00000
-20.77500 -1.00000
-20.75000 -1.00000
-20.72500 -1.00000
-20.70000 -1.00000
-20.67500 -1.00000
-20.65000 -1.00000
-20.62500 -1.00000
-20.60000 -1.00000
-20.57500 -1.00000
-20.55000 -1.00000
-20.52500 -1.00000
-20.50000 -1.00000
-20.47500 -1.00000
-20.45000 -1.00000
-20.42500 -1.00000
-20.40000 -1.00000
-20.37500 -1.00000
-20.35000 -1.00000
-20.32500 -1.00000
-20.30000 -1.00000
-20.27500 -1.00000
-20.25000 -1.00000
-20.22500 -1.00000
-20.20000 -1.00000
-20.17500 -1.00000
-20.15000 -1.00000
-20.12500 -1.00000
-20.10000 -1.00000
-20.07500 -1.00000
-20.05000 -1.00000
-20.02500 -1.00000
-20.00000 -1.00000
-19.97500 -1.00000
-19.95000 -1.00000
-19.92500 -1.00000
-19.90000 -1.00000
-19.87500 -1.00000
-19.85000 -1.00000
-19.82500 -1.00000
-19.80000 -1.00000
-19.77500 -1.00000
-19.75000 -1.00000
-19.72500 -1.00000
-19.70000 -1.00000
-19.67500 -1.00000
-19.65000 -1.00000
-19.62500 -1.00000
-19.60000 -1.00000
-19.57500 -1.00000
-19.55000 -1.00000
-19.52500 -1.00000
-19.50000 -1.00000
-19.47500 -1.00000
-19.45000 -1.00000
-19.42500 -1.00000
-19.40000 -1.00000
-19.37500 -1.00000
-19.35000 -1.00000
-19.32500 -1.00000
-19.30000 -1.00000
-19.27500 -1.00000
-19.25000 -1.00000
-19.22500 -1.00000
-19.20000 -1.00000
-19.17500 -1.00000
-19.15000 -1.00000
-19.12500 -1.00000
-19.10000 -1.00000
-19.07500 -1.00000
-19.05000 -1.00000
-19.02500 -1.00000
-19.00000 -1.00000
-18.97500 -1.00000
-18.95000 -1.00000
-18.92500 -1.00000
-18.90000 -1.00000
-18.87500 -1.00000
-18.85000 -1.00000
-18.82500 -1.00000
-18.80000 -1.00000
-18.77500 -1.00000
-18.75000 -1.00000
-18.72500 -1.00000
-18.70000 -0.99999
-18.67500 -0.99999
-18.65000 -0.99999
-18.62500 -0.99999
-18.60000 -0.99999
-18.57500 -0.99999
-18.55000 -0.99999
-18.52500 -0.99999
-18.50000 -0.99999
-18.47500 -0.99999
-18.45000 -0.99999
-18.42500 -0.99999
-18.40000 -0.99999
-18.37500 -0.99999
-18.35000 -0.99999
-18.32500 -0.99999
-18.30000 -0.99999
-18.27500 -0.99998
-18.25000 -0.99998
-18.22500 -0.99998
-18.20000 -0.99998
-18.17500 -0.99998
-18.15000 -0.99998
-18.12500 -0.99998
-18.10000 -0.99998
-18.07500 -0.99998
-18.05000 -0.99998
-18.02500 -0.99998
-18.00000 -0.99998
-17.97500 -0.99998
-17.95000 -0.99998
-17.92500 -0.99998
-17.90000 -0.99998
-17.87500 -0.99998
-17.85000 -0.99998
-17.82500 -0.99998
-17.80000 -0.99998
-17.77500 -0.99997
-17.75000 -0.99997
-17.72500 -0.99997
-17.70000 -0.99997
-17.67500 -0.99997
-17.65000 -0.99997
-17.62500 -0.99997
-17.60000 -0.99997
-17.57500 -0.99997
-17.55000 -0.99997
-17.52500 -0.99997
-17.50000 -0.99997
-17.47500 -0.99997
-17.45000 -0.99997
-17.42500 -0.99996
-17.40000 -0.99996
-17.37500 -0.99996
-17.35000 -0.99996
-17.32500 -0.99996
-17.30000 -0.99996
-17.27500 -0.99996
-17.25000 -0.99996
-17.22500 -0.99996
-17.20000 -0.99996
-17.17500 -0.99995
-17.15000 -0.99995
-17.12500 -0.99995
-17.10000 -0.99995
-17.07500 -0.99995
-17.05000 -0.99995
-17.02500 -0.99995
-17.00000 -0.99995
-16.97500 -0.99994
-16.95000 -0.99994
-16.92500 -0.99994
-16.90000 -0.99994
-16.87500 -0.99994
-16.85000 -0.99994
-16.82500 -0.99993
-16.80000 -0.99993
-16.77500 -0.99993
-16.75000 -0.99993
-16.72500 -0.99993
-16.70000 -0.99993
-16.67500 -0.99992
-16.65000 -0.99992
-16.62500 -0.99992
-16.60000 -0.99992
-16.57500 -0.99992
-16.55000 -0.99991
-16.52500 -0.99991
-16.50000 -0.99991
-16.47500 -0.99991
-16.45000 -0.99990
-16.42500 -0.99990
-16.40000 -0.99990
-16.37500 -0.99990
-16.35000 -0.99990
-16.32500 -0.99989
-16.30000 -0.99989
-16.27500 -0.99989
-16.25000 -0.99988
-16.22500 -0.99988
-16.20000 -0.99988
-16.17500 -0.99987
-16.15000 -0.99987
-16.12500 -0.99987
-16.10000 -0.99987
-16.07500 -0.99986
-16.05000 -0.99986
-16.02500 -0.99985
-16.00000 -0.99985
-15.97500 -0.99985
-15.95000 -0.99984
-15.92500 -0.99984
-15.90000 -0.99984
-15.87500 -0.99983
-15.85000 -0.99983
-15.82500 -0.99982
-15.80000 -0.99982
-15.77500 -0.99981
-15.75000 -0.99981
-15.72500 -0.99980
-15.70000 -0.99980
-15.67500 -0.99979
-15.65000 -0.99979
-15.62500 -0.99978
-15.60000 -0.99978
-15.57500 -0.99977
-15.55000 -0.99977
-15.52500 -0.99976
-15.50000 -0.99975
-15.47500 -0.99975
-15.45000 -0.99974
-15.42500 -0.99974
-15.40000 -0.99973
-15.37500 -0.99972
-15.35000 -0.99971
-15.32500 -0.99971
-15.30000 -0.99970
-15.27500 -0.99969
-15.25000 -0.99968
-15.22500 -0.99968
-15.20000 -0.99967
-15.17500 -0.99966
-15.15000 -0.99965
-15.12500 -0.99964
-15.10000 -0.99963
-15.07500 -0.99962
-15.05000 -0.99961
-15.02500 -0.99961
-15.00000 -0.99960
-14.97500 -0.99958
-14.95000 -0.99957
-14.92500 -0.99956
-14.90000 -0.99955
-14.87500 -0.99954
-14.85000 -0.99953
-14.82500 -0.99952
-14.80000 -0.99951
-14.77500 -0.99949
-14.75000 -0.99948
-14.72500 -0.99947
-14.70000 -0.99945
-14.67500 -0.99944
-14.65000 -0.99943
-14.62500 -0.99941
-14.60000 -0.99940
-14.57500 -0.99938
-14.55000 -0.99936
-14.52500 -0.99935
-14.50000 -0.99933
-14.47500 -0.99932
-14.45000 -0.99930
-14.42500 -0.99928
-14.40000 -0.99926
-14.37500 -0.99924
-14.35000 -0.99922
-14.32500 -0.99920
-14.30000 -0.99918
-14.27500 -0.99916
-14.25000 -0.99914
-14.22500 -0.99912
-14.20000 -0.99910
-14.17500 -0.99908
-14.15000 -0.99905
-14.12500 -0.99903
-14.10000 -0.99900
-14.07500 -0.99898
-14.05000 -0.99895
-14.02500 -0.99893
-14.00000 -0.99890
-13.97500 -0.99887
-13.95000 -0.99884
-13.92500 -0.99881
-13.90000 -0.99878
-13.87500 -0.99875
-13.85000 -0.99872
-13.82500 -0.99869
-13.80000 -0.99866
-13.77500 -0.99862
-13.75000 -0.99859
-13.72500 -0.99855
-13.70000 -0.99851
-13.67500 -0.99848
-13.65000 -0.99844
-13.62500 -0.99840
-13.60000 -0.99836
-13.57500 -0.99832
-13.55000 -0.99827
-13.52500 -0.99823
-13.50000 -0.99819
-13.47500 -0.99814
-13.45000 -0.99809
-13.42500 -0.99805
-13.40000 -0.99800
-13.37500 -0.99795
-13.35000 -0.99789
-13.32500 -0.99784
-13.30000 -0.99779
-13.27500 -0.99773
-13.25000 -0.99767
-13.22500 -0.99761
-13.20000 -0.99755
-13.17500 -0.99749
-13.15000 -0.99743
-13.12500 -0.99736
-13.10000 -0.99730
-13.07500 -0.99723
-13.05000 -0.99716
-13.02500 -0.99709
-13.00000 -0.99701
-12.97500 -0.99694
-12.95000 -0.99686
-12.92500 -0.99678
-12.90000 -0.99670
-12.87500 -0.99662
-12.85000 -0.99653
-12.82500 -0.99644
-12.80000 -0.99635
-12.77500 -0.99626
-12.75000 -0.99617
-12.72500 -0.99607
-12.70000 -0.99597
-12.67500 -0.99587
-12.65000 -0.99576
-12.62500 -0.99566
-12.60000 -0.99555
-12.57500 -0.99543
-12.55000 -0.99532
-12.52500 -0.99520
-12.50000 -0.99508
-12.47500 -0.99496
-12.45000 -0.99483
-12.42500 -0.99470
-12.40000 -0.99456
-12.37500 -0.99443
-12.35000 -0.99429
-12.32500 -0.99414
-12.30000 -0.99400
-12.27500 -0.99384
-12.25000 -0.99369
-12.22500 -0.99353
-12.20000 -0.99337
-12.17500 -0.99320
-12.15000 -0.99303
-12.12500 -0.99285
-12.10000 -0.99267
-12.07500 -0.99249
-12.05000 -0.99230
-12.02500 -0.99211
-12.00000 -0.99191
-11.97500 -0.99171
-11.95000 -0.99150
-11.92500 -0.99128
-11.90000 -0.99106
-11.87500 -0.99084
-11.85000 -0.99061
-11.82500 -0.99037
-11.80000 -0.99013
-11.77500 -0.98989
-11.75000 -0.98963
-11.72500 -0.98937
-11.70000 -0.98911
-11.67500 -0.98883
-11.65000 -0.98855
-11.62500 -0.98827
-11.60000 -0.98797
-11.57500 -0.98767
-11.55000 -0.98736
-11.52500 -0.98705
-11.50000 -0.98672
-11.47500 -0.98639
-11.45000 -0.98605
-11.42500 -0.98570
-11.40000 -0.98535
-11.37500 -0.98498
-11.35000 -0.98461
-11.32500 -0.98423
-11.30000 -0.98383
-11.27500 -0.98343
-11.25000 -0.98302
-11.22500 -0.98260
-11.20000 -0.98216
-11.17500 -0.98172
-11.15000 -0.98127
-11.12500 -0.98080
-11.10000 -0.98033
-11.07500 -0.97984
-11.05000 -0.97934
-11.02500 -0.97883
-11.00000 -0.97830
-10.97500 -0.97777
-10.95000 -0.97722
-10.92500 -0.97665
-10.90000 -0.97608
-10.87500 -0.97549
-10.85000 -0.97488
-10.82500 -0.97427
-10.80000 -0.97363
-10.77500 -0.97298
-10.75000 -0.97232
-10.72500 -0.97164
-10.70000 -0.97094
-10.67500 -0.97023
-10.65000 -0.96950
-10.62500 -0.96876
-10.60000 -0.96799
-10.57500 -0.96721
-10.55000 -0.96641
-10.52500 -0.96559
-10.50000 -0.96475
-10.47500 -0.96389
-10.45000 -0.96301
-10.42500 -0.96212
-10.40000 -0.96120
-10.37500 -0.96025
-10.35000 -0.95929
-10.32500 -0.95831
-10.30000 -0.95730
-10.27500 -0.95627
-10.25000 -0.95521
-10.22500 -0.95413
-10.20000 -0.95303
-10.17500 -0.95190
-10.15000 -0.95074
-10.12500 -0.94956
-10.10000 -0.94835
-10.07500 -0.94711
-10.05000 -0.94585
-10.02500 -0.94456
-10.00000 -0.94324
-9.97500 -0.94188
-9.95000 -0.94050
-9.92500 -0.93909
-9.90000 -0.93765
-9.87500 -0.93617
-9.85000 -0.93466
-9.82500 -0.93312
-9.80000 -0.93155
-9.77500 -0.92994
-9.75000 -0.92829
-9.72500 -0.92661
-9.70000 -0.92489
-9.67500 -0.92314
-9.65000 -0.92135
-9.62500 -0.91952
-9.60000 -0.91765
-9.57500 -0.91574
-9.55000 -0.91379
-9.52500 -0.91180
-9.50000 -0.90977
-9.47500 -0.90770
-9.45000 -0.90558
-9.42500 -0.90342
-9.40000 -0.90122
-9.37500 -0.89897
-9.35000 -0.89668
-9.32500 -0.89434
-9.30000 -0.89195
-9.27500 -0.88952
-9.25000 -0.88703
-9.22500 -0.88450
-9.20000 -0.88192
-9.17500 -0.87929
-9.15000 -0.87661
-9.12500 -0.87388
-9.10000 -0.87109
-9.07500 -0.86825
-9.05000 -0.86536
-9.02500 -0.86242
-9.00000 -0.85942
-8.97500 -0.85637
-8.95000 -0.85326
-8.92500 -0.85010
-8.90000 -0.84688
-8.87500 -0.84360
-8.85000 -0.84027
-8.82500 -0.83688
-8.80000 -0.83343
-8.77500 -0.82992
-8.75000 -0.82636
-8.72500 -0.82273
-8.70000 -0.81905
-8.67500 -0.81531
-8.65000 -0.81150
-8.62500 -0.80764
-8.60000 -0.80372
-8.57500 -0.79974
-8.55000 -0.79570
-8.52500 -0.79159
-8.50000 -0.78743
-8.47500 -0.78321
-8.45000 -0.77892
-8.42500 -0.77458
-8.40000 -0.77017
-8.37500 -0.76571
-8.35000 -0.76119
-8.32500 -0.75660
-8.30000 -0.75196
-8.27500 -0.74726
-8.25000 -0.74251
-8.22500 -0.73769
-8.20000 -0.73282
-8.17500 -0.72789
-8.15000 -0.72290
-8.12500 -0.71786
-8.10000 -0.71277
-8.07500 -0.70762
-8.05000 -0.70242
-8.02500 -0.69716
-8.00000 -0.69186
-7.97500 -0.68650
-7.95000 -0.68110
-7.92500 -0.67564
-7.90000 -0.67014
-7.87500 -0.66460
-7.85000 -0.65901
-7.82500 -0.65338
-7.80000 -0.64770
-7.77500 -0.64199
-7.75000 -0.63623
-7.72500 -0.63044
-7.70000 -0.62461
-7.67500 -0.61875
-7.65000 -0.61285
-7.62500 -0.60693
-7.60000 -0.60097
-7.57500 -0.59499
-7.55000 -0.58898
-7.52500 -0.58294
-7.50000 -0.57688
-7.47500 -0.57080
-7.45000 -0.56471
-7.42500 -0.55859
-7.40000 -0.55246
-7.37500 -0.54632
-7.35000 -0.54016
-7.32500 -0.53400
-7.30000 -0.52782
-7.27500 -0.52165
-7.25000 -0.51547
-7.22500 -0.50928
-7.20000 -0.50310
-7.17500 -0.49692
-7.15000 -0.49074
-7.12500 -0.48457
-7.10000 -0.47840
-7.07500 -0.47225
-7.05000 -0.46611
-7.02500 -0.45998
-7.00000 -0.45387
-6.97500 -0.44777
-6.95000 -0.44169
-6.92500 -0.43563
-6.90000 -0.42960
-6.87500 -0.42359
-6.85000 -0.41760
-6.82500 -0.41165
-6.80000 -0.40572
-6.77500 -0.39982
-6.75000 -0.39395
-6.72500 -0.38812
-6.70000 -0.38232
-6.67500 -0.37656
-6.65000 -0.37083
-6.62500 -0.36515
-6.60000 -0.35950
-6.57500 -0.35389
-6.55000 -0.34833
-6.52500 -0.34281
-6.50000 -0.33733
-6.47500 -0.33190
-6.45000 -0.32652
-6.42500 -0.32118
-6.40000 -0.31589
-6.37500 -0.31065
-6.35000 -0.30545
-6.32500 -0.30031
-6.30000 -0.29522
-6.27500 -0.29018
-6.25000 -0.28518
-6.22500 -0.28025
-6.20000 -0.27536
-6.17500 -0.27052
-6.15000 -0.26574
-6.12500 -0.26102
-6.10000 -0.25634
-6.07500 -0.25172
-6.05000 -0.24715
-6.02500 -0.24264
-6.00000 -0.23818
-5.97500 -0.23378
-5.95000 -0.22942
-5.92500 -0.22513
-5.90000 -0.22089
-5.87500 -0.21670
-5.85000 -0.21256
-5.82500 -0.20848
-5.80000 -0.20446
-5.77500 -0.20048
-5.75000 -0.19656
-5.72500 -0.19270
-5.70000 -0.18889
-5.67500 -0.18513
-5.65000 -0.18142
-5.62500 -0.17777
-5.60000 -0.17417
-5.57500 -0.17062
-5.55000 -0.16712
-5.52500 -0.16368
-5.50000 -0.16029
-5.47500 -0.15695
-5.45000 -0.15366
-5.42500 -0.15043
-5.40000 -0.14724
-5.37500 -0.14411
-5.35000 -0.14103
-5.32500 -0.13800
-5.30000 -0.13502
-5.27500 -0.13210
-5.25000 -0.12922
-5.22500 -0.12640
-5.20000 -0.12363
-5.17500 -0.12091
-5.15000 -0.11824
-5.12500 -0.11563
-5.10000 -0.11307
-5.07500 -0.11056
-5.05000 -0.10810
-5.02500 -0.10570
-5.00000 -0.10335
-4.97500 -0.10105
-4.95000 -0.09881
-4.92500 -0.09662
-4.90000 -0.09449
-4.87500 -0.09242
-4.85000 -0.09040
-4.82500 -0.08844
-4.80000 -0.08654
-4.77500 -0.08469
-4.75000 -0.08291
-4.72500 -0.08118
-4.70000 -0.07952
-4.67500 -0.07791
-4.65000 -0.07638
-4.62500 -0.07490
-4.60000 -0.07349
-4.57500 -0.07214
-4.55000 -0.07086
-4.52500 -0.06965
-4.50000 -0.06851
-4.47500 -0.06743
-4.45000 -0.06643
-4.42500 -0.06550
-4.40000 -0.06464
-4.37500 -0.06385
-4.35000 -0.06314
-4.32500 -0.06251
-4.30000 -0.06196
-4.27500 -0.06148
-4.25000 -0.06108
-4.22500 -0.06076
-4.20000 -0.06053
-4.17500 -0.06038
-4.15000 -0.06031
-4.12500 -0.06033
-4.10000 -0.06043
-4.07500 -0.06062
-4.05000 -0.06090
-4.02500 -0.06127
-4.00000 -0.06173
-3.97500 -0.06228
-3.95000 -0.06292
-3.92500 -0.06365
-3.90000 -0.06447
-3.87500 -0.06539
-3.85000 -0.06640
-3.82500 -0.06750
-3.80000 -0.06870
-3.77500 -0.06999
-3.75000 -0.07137
-3.72500 -0.07285
-3.70000 -0.07441
-3.67500 -0.07608
-3.65000 -0.07783
-3.62500 -0.07967
-3.60000 -0.08161
-3.57500 -0.08363
-3.55000 -0.08574
-3.52500 -0.08793
-3.50000 -0.09021
-3.47500 -0.09257
-3.45000 -0.09502
-3.42500 -0.09753
-3.40000 -0.10013
-3.37500 -0.10279
-3.35000 -0.10553
-3.32500 -0.10833
-3.30000 -0.11120
-3.27500 -0.11412
-3.25000 -0.11710
-3.22500 -0.12014
-3.20000 -0.12321
-3.17500 -0.12634
-3.15000 -0.12949
-3.12500 -0.13269
-3.10000 -0.13591
-3.07500 -0.13915
-3.05000 -0.14241
-3.02500 -0.14568
-3.00000 -0.14896
-2.97500 -0.15224
-2.95000 -0.15551
-2.92500 -0.15877
-2.90000 -0.16201
-2.87500 -0.16522
-2.85000 -0.16840
-2.82500 -0.17154
-2.80000 -0.17463
-2.77500 -0.17768
-2.75000 -0.18066
-2.72500 -0.18358
-2.70000 -0.18642
-2.67500 -0.18918
-2.65000 -0.19185
-2.62500 -0.19443
-2.60000 -0.19691
-2.57500 -0.19928
-2.55000 -0.20154
-2.52500 -0.20368
-2.50000 -0.20568
-2.47500 -0.20756
-2.45000 -0.20929
-2.42500 -0.21088
-2.40000 -0.21232
-2.37500 -0.21360
-2.35000 -0.21472
-2.32500 -0.21568
-2.30000 -0.21646
-2.27500 -0.21706
-2.25000 -0.21749
-2.22500 -0.21773
-2.20000 -0.21778
-2.17500 -0.21763
-2.15000 -0.21730
-2.12500 -0.21676
-2.10000 -0.21602
-2.07500 -0.21508
-2.05000 -0.21393
-2.02500 -0.21258
-2.00000 -0.21101
-1.97500 -0.20924
-1.95000 -0.20725
-1.92500 -0.20505
-1.90000 -0.20264
-1.87500 -0.20002
-1.85000 -0.19718
-1.82500 -0.19413
-1.80000 -0.19087
-1.77500 -0.18739
-1.75000 -0.18371
-1.72500 -0.17982
-1.70000 -0.17572
-1.67500 -0.17142
-1.65000 -0.16691
-1.62500 -0.16220
-1.60000 -0.15730
-1.57500 -0.15220
-1.55000 -0.14690
-1.52500 -0.14142
-1.50000 -0.13576
-1.47500 -0.12991
-1.45000 -0.12388
-1.42500 -0.11769
-1.40000 -0.11132
-1.37500 -0.10479
-1.35000 -0.09810
-1.32500 -0.09126
-1.30000 -0.08426
-1.27500 -0.07713
-1.25000 -0.06986
-1.22500 -0.06246
-1.20000 -0.05494
-1.17500 -0.04731
-1.15000 -0.03956
-1.12500 -0.03172
-1.10000 -0.02379
-1.07500 -0.01577
-1.05000 -0.00768
-1.02500 0.00047
-1.00000 0.00867
-0.97500 0.01690
-0.95000 0.02517
-0.92500 0.03344
-0.90000 0.04172
-0.87500 0.04997
-0.85000 0.05819
-0.82500 0.06635
-0.80000 0.07443
-0.77500 0.08242
-0.75000 0.09028
-0.72500 0.09798
-0.70000 0.10551
-0.67500 0.11281
-0.65000 0.11986
-0.62500 0.12662
-0.60000 0.13304
-0.57500 0.13906
-0.55000 0.14463
-0.52500 0.14969
-0.50000 0.15418
-0.47500 0.15800
-0.45000 0.16109
-0.42500 0.16335
-0.40000 0.16469
-0.37500 0.16499
-0.35000 0.16417
-0.32500 0.16210
-0.30000 0.15867
-0.27500 0.15379
-0.25000 0.14735
-0.22500 0.13929
-0.20000 0.12955
-0.17500 0.11811
-0.15000 0.10501
-0.12500 0.09033
-0.10000 0.07419
-0.07500 0.05681
-0.05000 0.03845
-0.02500 0.01939
-0.00000 -0.00000
0.02475 -0.01918
0.04975 -0.03817
0.07475 -0.05644
0.09975 -0.07369
0.12475 -0.08966
0.14975 -0.10415
0.17475 -0.11702
0.19975 -0.12822
0.22475 -0.13769
0.24975 -0.14548
0.27475 -0.15162
0.29975 -0.15620
0.32475 -0.15931
0.34975 -0.16106
0.37475 -0.16156
0.39975 -0.16092
0.42475 -0.15925
0.44975 -0.15665
0.47475 -0.15322
0.49975 -0.14905
0.52475 -0.14423
0.54975 -0.13882
0.57475 -0.13290
0.59975 -0.12653
0.62475 -0.11977
0.64975 -0.11267
0.67475 -0.10527
0.69975 -0.09761
0.72475 -0.08973
0.74975 -0.08167
0.77475 -0.07346
0.79975 -0.06512
0.82475 -0.05668
0.84975 -0.04815
0.87475 -0.03958
0.89975 -0.03096
0.92475 -0.02232
0.94975 -0.01367
0.97475 -0.00503
0.99975 0.00358
1.02475 0.01216
1.04975 0.02069
1.07475 0.02916
1.09975 0.03757
1.12475 0.04590
1.14975 0.05414
1.17475 0.06228
1.19975 0.07032
1.22475 0.07826
1.24975 0.08607
1.27475 0.09376
1.29975 0.10132
1.32475 0.10874
1.34975 0.11602
1.37475 0.12316
1.39975 0.13014
1.42475 0.13696
1.44975 0.14362
1.47475 0.15012
1.49975 0.15644
1.52475 0.16259
1.54975 0.16856
1.57475 0.17435
1.59975 0.17996
1.62475 0.18537
1.64975 0.19060
1.67475 0.19564
1.69975 0.20048
1.72475 0.20512
1.74975 0.20957
1.77475 0.21382
1.79975 0.21786
1.82475 0.22171
1.84975 0.22535
1.87475 0.22879
1.89975 0.23202
1.92475 0.23505
1.94975 0.23788
1.97475 0.24051
1.99975 0.24293
2.02475 0.24516
2.04975 0.24719
2.07475 0.24901
2.09975 0.25065
2.12475 0.25209
2.14975 0.25334
2.17475 0.25441
2.19975 0.25529
2.22475 0.25599
2.24975 0.25651
2.27475 0.25686
2.29975 0.25705
2.32475 0.25707
2.34975 0.25693
2.37475 0.25664
2.39975 0.25620
2.42475 0.25561
2.44975 0.25489
2.47475 0.25404
2.49975 0.25307
2.52475 0.25198
2.54975 0.25078
2.57475 0.24947
2.59975 0.24807
2.62475 0.24657
2.64975 0.24500
2.67475 0.24335
2.69975 0.24163
2.72475 0.23985
2.74975 0.23802
2.77475 0.23614
2.79975 0.23423
2.82475 0.23229
2.84975 0.23032
2.87475 0.22835
2.89975 0.22636
2.92475 0.22438
2.94975 0.22240
2.97475 0.22044
2.99975 0.21851
3.02475 0.21660
3.04975 0.21473
3.07475 0.21291
3.09975 0.21113
3.12475 0.20942
3.14975 0.20776
3.17475 0.20617
3.19975 0.20466
3.22475 0.20323
3.24975 0.20189
3.27475 0.20063
3.29975 0.19948
3.32475 0.19842
3.34975 0.19747
3.37475 0.19662
3.39975 0.19589
3.42475 0.19528
3.44975 0.19478
3.47475 0.19441
3.49975 0.19417
3.52475 0.19405
3.54975 0.19407
3.57475 0.19422
3.59975 0.19450
3.62475 0.19492
3.64975 0.19548
3.67475 0.19618
3.69975 0.19702
3.72475 0.19800
3.74975 0.19912
3.77475 0.20039
3.79975 0.20180
3.82475 0.20335
3.84975 0.20505
3.87475 0.20688
3.89975 0.20886
3.92475 0.21098
3.94975 0.21324
3.97475 0.21564
3.99975 0.21818
4.02475 0.22086
4.04975 0.22367
4.07475 0.22661
4.09975 0.22969
4.12475 0.23290
4.14975 0.23624
4.17475 0.23970
4.19975 0.24329
4.22475 0.24700
4.24975 0.25083
4.27475 0.25478
4.29975 0.25885
4.32475 0.26303
4.34975 0.26732
4.37475 0.27172
4.39975 0.27622
4.42475 0.28083
4.44975 0.28554
4.47475 0.29034
4.49975 0.29524
4.52475 0.30023
4.54975 0.30531
4.57475 0.31047
4.59975 0.31572
4.62475 0.32104
4.64975 0.32645
4.67475 0.33192
4.69975 0.33747
4.72475 0.34309
4.74975 0.34877
4.77475 0.35451
4.79975 0.36031
4.82475 0.36616
4.84975 0.37207
4.87475 0.37803
4.89975 0.38404
4.92475 0.39008
4.94975 0.39617
4.97475 0.40230
4.99975 0.40846
5.02475 0.41465
5.04975 0.42088
5.07475 0.42713
5.09975 0.43340
5.12475 0.43969
5.14975 0.44600
5.17475 0.45232
5.19975 0.45866
5.22475 0.46501
5.24975 0.47136
5.27475 0.47772
5.29975 0.48408
5.32475 0.49045
5.34975 0.49680
5.37475 0.50316
5.39975 0.50950
5.42475 0.51584
5.44975 0.52217
5.47475 0.52848
5.49975 0.53477
5.52475 0.54105
5.54975 0.54730
5.57475 0.55354
5.59975 0.55975
5.62475 0.56593
5.64975 0.57209
5.67475 0.57822
5.69975 0.58431
5.72475 0.59038
5.74975 0.59641
5.77475 0.60240
5.79975 0.60836
5.82475 0.61428
5.84975 0.62016
5.87475 0.62599
5.89975 0.63179
5.92475 0.63754
5.94975 0.64325
5.97475 0.64891
5.99975 0.65453
6.02475 0.66009
6.04975 0.66561
6.07475 0.67108
6.09975 0.67650
6.12475 0.68187
6.14975 0.68719
6.17475 0.69245
6.19975 0.69766
6.22475 0.70282
6.24975 0.70793
6.27475 0.71298
6.29975 0.71797
6.32475 0.72291
6.34975 0.72779
6.37475 0.73262
6.39975 0.73739
6.42475 0.74210
6.44975 0.74676
6.47475 0.75136
6.49975 0.75590
6.52475 0.76039
6.54975 0.76482
6.57475 0.76919
6.59975 0.77350
6.62475 0.77776
6.64975 0.78196
6.67475 0.78610
6.69975 0.79018
6.72475 0.79421
6.74975 0.79818
6.77475 0.80209
6.79975 0.80595
6.82475 0.80975
6.84975 0.81349
6.87475 0.81718
6.89975 0.82081
6.92475 0.82439
6.94975 0.82791
6.97475 0.83137
6.99975 0.83479
7.02475 0.83814
7.04975 0.84145
7.07475 0.84470
7.09975 0.84789
7.12475 0.85104
7.14975 0.85413
7.17475 0.85717
7.19975 0.86016
7.22475 0.86310
7.24975 0.86599
7.27475 0.86882
7.29975 0.87161
7.32475 0.87435
7.34975 0.87704
7.37475 0.87968
7.39975 0.88228
7.42475 0.88482
7.44975 0.88732
7.47475 0.88978
7.49975 0.89219
7.52475 0.89455
7.54975 0.89687
7.57475 0.89915
7.59975 0.90138
7.62475 0.90357
7.64975 0.90572
7.67475 0.90782
7.69975 0.90989
7.72475 0.91191
7.74975 0.91389
7.77475 0.91584
7.79975 0.91774
7.82475 0.91961
7.84975 0.92144
7.87475 0.92323
7.89975 0.92499
7.92475 0.92670
7.94975 0.92839
7.97475 0.93004
7.99975 0.93165
8.02475 0.93323
8.04975 0.93478
8.07475 0.93629
8.09975 0.93777
8.12475 0.93922
8.14975 0.94064
8.17475 0.94203
8.19975 0.94338
8.22475 0.94471
8.24975 0.94601
8.27475 0.94728
8.29975 0.94853
8.32475 0.94974
8.34975 0.95093
8.37475 0.95209
8.39975 0.95323
8.42475 0.95434
8.44975 0.95542
8.47475 0.95648
8.49975 0.95752
8.52475 0.95853
8.54975 0.95953
8.57475 0.96049
8.59975 0.96144
8.62475 0.96236
8.64975 0.96327
8.67475 0.96415
8.69975 0.96501
8.72475 0.96585
8.74975 0.96667
8.77475 0.96748
8.79975 0.96826
8.82475 0.96903
8.84975 0.96977
8.87475 0.97050
8.89975 0.97122
8.92475 0.97191
8.94975 0.97259
8.97475 0.97326
8.99975 0.97391
9.02475 0.97454
9.04975 0.97516
9.07475 0.97576
9.09975 0.97635
9.12475 0.97693
9.14975 0.97749
9.17475 0.97804
9.19975 0.97857
9.22475 0.97909
9.24975 0.97960
9.27475 0.98010
9.29975 0.98058
9.32475 0.98106
9.34975 0.98152
9.37475 0.98197
9.39975 0.98241
9.42475 0.98284
9.44975 0.98326
9.47475 0.98367
9.49975 0.98407
9.52475 0.98446
9.54975 0.98484
9.57475 0.98521
9.59975 0.98557
9.62475 0.98593
9.64975 0.98627
9.67475 0.98661
9.69975 0.98694
9.72475 0.98726
9.74975 0.98757
9.77475 0.98787
9.79975 0.98817
9.82475 0.98846
9.84975 0.98874
9.87475 0.98902
9.89975 0.98929
9.92475 0.98955
9.94975 0.98981
9.97475 0.99006
9.99975 0.99030
10.02475 0.99054
10.04975 0.99077
10.07475 0.99100
10.09975 0.99122
10.12475 0.99144
10.14975 0.99165
10.17475 0.99185
10.19975 0.99205
10.22475 0.99225
10.24975 0.99244
10.27475 0.99263
10.29975 0.99281
10.32475 0.99298
10.34975 0.99316
10.37475 0.99332
10.39975 0.99349
10.42475 0.99365
10.44975 0.99381
10.47475 0.99396
10.49975 0.99411
10.52475 0.99425
10.54975 0.99439
10.57475 0.99453
10.59975 0.99467
10.62475 0.99480
10.64975 0.99493
10.67475 0.99505
10.69975 0.99517
10.72475 0.99529
10.74975 0.99541
10.77475 0.99552
10.79975 0.99563
10.82475 0.99574
10.84975 0.99584
10.87475 0.99595
10.89975 0.99605
10.92475 0.99614
10.94975 0.99624
10.97475 0.99633
10.99975 0.99642
11.02475 0.99651
11.04975 0.99660
11.07475 0.99668
11.09975 0.99676
11.12475 0.99684
11.14975 0.99692
11.17475 0.99700
11.19975 0.99707
11.22475 0.99714
11.24975 0.99721
11.27475 0.99728
11.29975 0.99735
11.32475 0.99741
11.34975 0.99748
11.37475 0.99754
11.39975 0.99760
11.42475 0.99766
11.44975 0.99772
11.47475 0.99777
11.49975 0.99783
11.52475 0.99788
11.54975 0.99793
11.57475 0.99798
11.59975 0.99803
11.62475 0.99808
11.64975 0.99813
11.67475 0.99818
11.69975 0.99822
11.72475 0.99827
11.74975 0.99831
11.77475 0.99835
11.79975 0.99839
11.82475 0.99843
11.84975 0.99847
11.87475 0.99851
11.89975 0.99854
11.92475 0.99858
11.94975 0.99861
11.97475 0.99865
11.99975 0.99868
12.02475 0.99871
12.04975 0.99875
12.07475 0.99878
12.09975 0.99881
12.12475 0.99884
12.14975 0.99887
12.17475 0.99889
12.19975 0.99892
12.22475 0.99895
12.24975 0.99897
12.27475 0.99900
12.29975 0.99902
12.32475 0.99905
12.34975 0.99907
12.37475 0.99909
12.39975 0.99912
12.42475 0.99914
12.44975 0.99916
12.47475 0.99918
12.49975 0.99920
12.52475 0.99922
12.54975 0.99924
12.57475 0.99926
12.59975 0.99928
12.62475 0.99929
12.64975 0.99931
12.67475 0.99933
12.69975 0.99935
12.72475 0.99936
12.74975 0.99938
12.77475 0.99939
12.79975 0.99941
12.82475 0.99942
12.84975 0.99944
12.87475 0.99945
12.89975 0.99946
12.92475 0.99948
12.94975 0.99949
12.97475 0.99950
12.99975 0.99951
13.02475 0.99953
13.04975 0.99954
13.07475 0.99955
13.09975 0.99956
13.12475 0.99957
13.14975 0.99958
13.17475 0.99959
13.19975 0.99960
13.22475 0.99961
13.24975 0.99962
13.27475 0.99963
13.29975 0.99964
13.32475 0.99965
13.34975 0.99966
13.37475 0.99967
13.39975 0.99967
13.42475 0.99968
13.44975 0.99969
13.47475 0.99970
13.49975 0.99971
13.52475 0.99971
13.54975 0.99972
13.57475 0.99973
13.59975 0.99973
13.62475 0.99974
13.64975 0.99975
13.67475 0.99975
13.69975 0.99976
13.72475 0.99977
13.74975 0.99977
13.77475 0.99978
13.79975 0.99978
13.82475 0.99979
13.84975 0.99979
13.87475 0.99980
13.89975 0.99980
13.92475 0.99981
13.94975 0.99981
13.97475 0.99982
13.99975 0.99982
14.02475 0.99983
14.04975 0.99983
14.07475 0.99983
14.09975 0.99984
14.12475 0.99984
14.14975 0.99985
14.17475 0.99985
14.19975 0.99985
14.22475 0.99986
14.24975 0.99986
14.27475 0.99986
14.29975 0.99987
14.32475 0.99987
14.34975 0.99987
14.37475 0.99988
14.39975 0.99988
14.42475 0.99988
14.44975 0.99989
14.47475 0.99989
14.49975 0.99989
14.52475 0.99989
14.54975 0.99990
14.57475 0.99990
14.59975 0.99990
14.62475 0.99990
14.64975 0.99991
14.67475 0.99991
14.69975 0.99991
14.72475 0.99991
14.74975 0.99992
14.77475 0.99992
14.79975 0.99992
14.82475 0.99992
14.84975 0.99992
14.87475 0.99993
14.89975 0.99993
14.92475 0.99993
14.94975 0.99993
14.97475 0.99993
14.99975 0.99993
15.02475 0.99994
15.04975 0.99994
15.07475 0.99994
15.09975 0.99994
15.12475 0.99994
15.14975 0.99994
15.17475 0.99994
15.19975 0.99995
15.22475 0.99995
15.24975 0.99995
15.27475 0.99995
15.29975 0.99995
15.32475 0.99995
15.34975 0.99995
15.37475 0.99995
15.39975 0.99996
15.42475 0.99996
15.44975 0.99996
15.47475 0.99996
15.49975 0.99996
15.52475 0.99996
15.54975 0.99996
15.57475 0.99996
15.59975 0.99996
15.62475 0.99996
15.64975 0.99997
15.67475 0.99997
15.69975 0.99997
15.72475 0.99997
15.74975 0.99997
15.77475 0.99997
15.79975 0.99997
15.82475 0.99997
15.84975 0.99997
15.87475 0.99997
15.89975 0.99997
15.92475 0.99997
15.94975 0.99997
15.97475 0.99998
15.99975 0.99998
16.02475 0.99998
16.04975 0.99998
16.07475 0.99998
16.09975 0.99998
16.12475 0.99998
16.14975 0.99998
16.17475 0.99998
16.19975 0.99998
16.22475 0.99998
16.24975 0.99998
16.27475 0.99998
16.29975 0.99998
16.32475 0.99998
16.34975 0.99998
16.37475 0.99998
16.39975 0.99998
16.42475 0.99998
16.44975 0.99998
16.47475 0.99998
16.49975 0.99999
16.52475 0.99999
16.54975 0.99999
16.57475 0.99999
16.59975 0.99999
16.62475 0.99999
16.64975 0.99999
16.67475 0.99999
16.69975 0.99999
16.72475 0.99999
16.74975 0.99999
16.77475 0.99999
16.79975 0.99999
16.82475 0.99999
16.84975 0.99999
16.87475 0.99999
16.89975 0.99999
16.92475 1.00000
16.94975 1.00000
16.97475 1.00000
16.99975 1.00000
17.02475 1.00000
17.04975 1.00000
17.07475 1.00000
17.09975 1.00000
17.12475 1.00000
17.14975 1.00000
17.17475 1.00000
17.19975 1.00000
17.22475 1.00000
17.24975 1.00000
17.27475 1.00000
17.29975 1.00000
17.32475 1.00000
17.34975 1.00000
17.37475 1.00000
17.39975 1.00000
17.42475 1.00000
17.44975 1.00000
17.47475 1.00000
17.49975 1.00000
17.52475 1.00000
17.54975 1.00000
17.57475 1.00000
17.59975 1.00000
17.62475 1.00000
17.64975 1.00000
17.67475 1.00000
17.69975 1.00000
17.72475 1.00000
17.74975 1.00000
17.77475 1.00000
17.79975 1.00000
17.82475 1.00000
17.84975 1.00000
17.87475 1.00000
17.89975 1.00000
17.92475 1.00000
17.94975 1.00000
17.97475 1.00000
17.99975 1.00000
18.02475 1.00000
18.04975 1.00000
18.07475 1.00000
18.09975 1.00000
18.12475 1.00000
18.14975 1.00000
18.17475 1.00000
18.19975 1.00000
18.22475 1.00000
18.24975 1.00000
18.27475 1.00000
18.29975 1.00000
18.32475 1.00000
18.34975 1.00000
18.37475 1.00000
18.39975 1.00000
18.42475 1.00000
18.44975 1.00000
18.47475 1.00000
18.49975 1.00000
18.52475 1.00000
18.54975 1.00000
18.57475 1.00000
18.59975 1.00000
18.62475 1.00000
18.64975 1.00000
18.67475 1.00000
18.69975 1.00000
18.72475 1.00000
18.74975 1.00000
18.77475 1.00000
18.79975 1.00000
18.82475 1.00000
18.84975 1.00000
18.87475 1.00000
18.89975 1.00000
18.92475 1.00000
18.94975 1.00000
18.97475 1.00000
18.99975 1.00000
19.02475 1.00000
19.04975 1.00000
19.07475 1.00000
19.09975 1.00000
19.12475 1.00000
19.14975 1.00000
19.17475 1.00000
19.19975 1.00000
19.22475 1.00000
19.24975 1.00000
19.27475 1.00000
19.29975 1.00000
19.32475 1.00000
19.34975 1.00000
19.37475 1.00000
19.39975 1.00000
19.42475 1.00000
19.44975 1.00000
19.47475 1.00000
19.49975 1.00000
19.52475 1.00000
19.54975 1.00000
19.57475 1.00000
19.59975 1.00000
19.62475 1.00000
19.64975 1.00000
19.67475 1.00000
19.69975 1.00000
19.72475 1.00000
19.74975 1.00000
19.77475 1.00000
19.79975 1.00000
19.82475 1.00000
19.84975 1.00000
19.87475 1.00000
19.89975 1.00000
19.92475 1.00000
19.94975 1.00000
19.97475 1.00000
19.99975 1.00000
20.02475 1.00000
20.04975 1.00000
20.07475 1.00000
20.09975 1.00000
20.12475 1.00000
20.14975 1.00000
20.17475 1.00000
20.19975 1.00000
20.22475 1.00000
20.24975 1.00000
20.27475 1.00000
20.29975 1.00000
20.32475 1.00000
20.34975 1.00000
20.37475 1.00000
20.39975 1.00000
20.42475 1.00000
20.44975 1.00000
20.47475 1.00000
20.49975 1.00000
20.52475 1.00000
20.54975 1.00000
20.57475 1.00000
20.59975 1.00000
20.62475 1.00000
20.64975 1.00000
20.67475 1.00000
20.69975 1.00000
20.72475 1.00000
20.74975 1.00000
20.77475 1.00000
20.79975 1.00000
20.82475 1.00000
20.84975 1.00000
20.87475 1.00000
20.89975 1.00000
20.92475 1.00000
20.94975 1.00000
20.97475 1.00000
20.99975 1.00000
21.02475 1.00000
21.04975 1.00000
21.07475 1.00000
21.09975 1.00000
21.12475 1.00000
21.14975 1.00000
21.17475 1.00000
21.19975 1.00000
21.22475 1.00000
21.24975 1.00000
21.27475 1.00000
21.29975 1.00000
21.32475 1.00000
21.34975 1.00000
21.37475 1.00000
21.39975 1.00000
21.42475 1.00000
21.44975 1.00000
21.47475 1.00000
21.49975 1.00000
21.52475 1.00000
21.54975 1.00000
21.57475 1.00000
21.59975 1.00000
21.62475 1.00000
21.64975 1.00000
21.67475 1.00000
21.69975 1.00000
21.72475 1.00000
21.74975 1.00000
21.77475 1.00000
21.79975 1.00000
21.82475 1.00000
21.84975 1.00000
21.87475 1.00000
21.89975 1.00000
21.92475 1.00000
21.94975 1.00000
21.97475 1.00000
21.99975 1.00000
22.02475 1.00000
22.04975 1.00000
22.07475 1.00000
22.09975 1.00000
22.12475 1.00000
22.14975 1.00000
22.17475 1.00000
22.19975 1.00000
22.22475 1.00000
22.24975 1.00000
22.27475 1.00000
22.29975 1.00000
22.32475 1.00000
22.34975 1.00000
22.37475 1.00000
22.39975 1.00000
22.42475 1.00000
22.44975 1.00000
22.47475 1.00000
22.49975 1.00000
22.52475 1.00000
22.54975 1.00000
22.57475 1.00000
22.59975 1.00000
22.62475 1.00000
22.64975 1.00000
22.67475 1.00000
22.69975 1.00000
22.72475 1.00000
22.74975 1.00000
22.77475 1.00000
22.79975 1.00000
22.82475 1.00000
22.84975 1.00000
22.87475 1.00000
22.89975 1.00000
22.92475 1.00000
22.94975 1.00000
22.97475 1.00000
22.99975 1.00000
23.02475 1.00000
23.04975 1.00000
23.07475 1.00000
23.09975 1.00000
23.12475 1.00000
23.14975 1.00000
23.17475 1.00000
23.19975 1.00000
23.22475 1.00000
23.24975 1.00000
23.27475 1.00000
23.29975 1.00000
23.32475 1.00000
23.34975 1.00000
23.37475 1.00000
23.39975 1.00000
23.42475 1.00000
23.44975 1.00000
23.47475 1.00000
23.49975 1.00000
23.52475 1.00000
23.54975 1.00000
23.57475 1.00000
23.59975 1.00000
23.62475 1.00000
23.64975 1.00000
23.67475 1.00000
23.69975 1.00000
23.72475 1.00000
23.74975 1.00000
23.77475 1.00000
23.79975 1.00000
23.82475 1.00000
23.84975 1.00000
23.87475 1.00000
23.89975 1.00000
23.92475 1.00000
23.94975 1.00000
23.97475 1.00000
23.99975 1.00000
24.02475 1.00000
24.04975 1.00000
24.07475 1.00000
24.09975 1.00000
24.12475 1.00000
24.14975 1.00000
24.17475 1.00000
24.19975 1.00000
24.22475 1.00000
24.24975 1.00000
24.27475 1.00000
24.29975 1.00000
24.32475 1.00000
24.34975 1.00000
24.37475 1.00000
24.39975 1.00000
24.42475 1.00000
24.44975 1.00000
24.47475 1.00000
24.49975 1.00000
24.52475 1.00000
24.54975 1.00000
24.57475 1.00000
24.59975 1.00000
24.62475 1.00000
24.64975 1.00000
24.67475 1.00000
24.69975 1.00000
24.72475 1.00000
24.74975 1.00000
24.77475 1.00000
24.79975 1.00000
24.82475 1.00000
24.84975 1.00000
24.87475 1.00000
24.89975 1.00000
24.92475 1.00000
24.94975 1.00000
24.97475 1.00000
24.99975 1.00000


==> N_n=3_m=5.dat <==
-25.00000 -1.00000
-24.97500 -1.00000
-24.95000 -1.00000
-24.92500 -1.00000
-24.90000 -1.00000
-24.87500 -1.00000
-24.85000 -1.00000
-24.82500 -1.00000
-24.80000 -1.00000
-24.77500 -1.00000
-24.75000 -1.00000
-24.72500 -1.00000
-24.70000 -1.00000
-24.67500 -1.00000
-24.65000 -1.00000
-24.62500 -1.00000
-24.60000 -1.00000
-24.57500 -1.00000
-24.55000 -1.00000
-24.52500 -1.00000
-24.50000 -1.00000
-24.47500 -1.00000
-24.45000 -1.00000
-24.42500 -1.00000
-24.40000 -1.00000
-24.37500 -1.00000
-24.35000 -1.00000
-24.32500 -1.00000
-24.30000 -1.00000
-24.27500 -1.00000
-24.25000 -1.00000
-24.22500 -1.00000
-24.20000 -1.00000
-24.17500 -1.00000
-24.15000 -1.00000
-24.12500 -1.00000
-24.10000 -1.00000
-24.07500 -1.00000
-24.05000 -1.00000
-24.02500 -1.00000
-24.00000 -1.00000
-23.97500 -1.00000
-23.95000 -1.00000
-23.92500 -1.00000
-23.90000 -1.00000
-23.87500 -1.00000
-23.85000 -1.00000
-23.82500 -1.00000
-23.80000 -1.00000
-23.77500 -1.00000
-23.75000 -1.00000
-23.72500 -1.00000
-23.70000 -1.00000
-23.67500 -1.00000
-23.65000 -1.00000
-23.62500 -1.00000
-23.60000 -1.00000
-23.57500 -1.00000
-23.55000 -1.00000
-23.52500 -1.00000
-23.50000 -1.00000
-23.47500 -1.00000
-23.45000 -1.00000
-23.42500 -1.00000
-23.40000 -1.00000
-23.37500 -1.00000
-23.35000 -1.00000
-23.32500 -1.00000
-23.30000 -1.00000
-23.27500 -1.00000
-23.25000 -1.00000
-23.22500 -1.00000
-23.20000 -1.00000
-23.17500 -1.00000
-23.15000 -1.00000
-23.12500 -1.00000
-23.10000 -1.00000
-23.07500 -1.00000
-23.05000 -1.00000
-23.02500 -1.00000
-23.00000 -1.00000
-22.97500 -1.00000
-22.95000 -1.00000
-22.92500 -1.00000
-22.90000 -1.00000
-22.87500 -1.00000
-22.85000 -1.00000
-22.82500 -1.00000
-22.80000 -1.00000
-22.77500 -1.00000
-22.75000 -1.00000
-22.72500 -1.00000
-22.70000 -1.00000
-22.67500 -1.00000
-22.65000 -1.00000
-22.62500 -1.00000
-22.60000 -1.00000
-22.57500 -1.00000
-22.55000 -1.00000
-22.52500 -1.00000
-22.50000 -1.00000
-22.47500 -1.00000
-22.45000 -1.00000
-22.42500 -1.00000
-22.40000 -1.00000
-22.37500 -1.00000
-22.35000 -1.00000
-22.32500 -1.00000
-22.30000 -1.00000
-22.27500 -1.00000
-22.25000 -1.00000
-22.22500 -1.00000
-22.20000 -1.00000
-22.17500 -1.00000
-22.15000 -1.00000
-22.12500 -1.00000
-22.10000 -1.00000
-22.07500 -1.00000
-22.05000 -1.00000
-22.02500 -1.00000
-22.00000 -1.00000
-21.97500 -1.00000
-21.95000 -1.00000
-21.92500 -1.00000
-21.90000 -1.00000
-21.87500 -1.00000
-21.85000 -1.00000
-21.82500 -1.00000
-21.80000 -1.00000
-21.77500 -1.00000
-21.75000 -1.00000
-21.72500 -1.00000
-21.70000 -1.00000
-21.67500 -1.00000
-21.65000 -1.00000
-21.62500 -1.00000
-21.60000 -1.00000
-21.57500 -1.00000
-21.55000 -1.00000
-21.52500 -1.00000
-21.50000 -1.00000
-21.47500 -1.00000
-21.45000 -1.00000
-21.42500 -1.00000
-21.40000 -1.00000
-21.37500 -1.00000
-21.35000 -1.00000
-21.32500 -1.00000
-21.30000 -1.00000
-21.27500 -1.00000
-21.25000 -1.00000
-21.22500 -1.00000
-21.20000 -1.00000
-21.17500 -1.00000
-21.15000 -1.00000
-21.12500 -1.00000
-21.10000 -1.00000
-21.07500 -1.00000
-21.05000 -1.00000
-21.02500 -1.00000
-21.00000 -1.00000
-20.97500 -1.00000
-20.95000 -1.00000
-20.92500 -1.00000
-20.90000 -1.00000
-20.87500 -1.00000
-20.85000 -1.00000
-20.82500 -1.00000
-20.80000 -1.00000
-20.77500 -1.00000
-20.75000 -1.00000
-20.72500 -1.00000
-20.70000 -1.00000
-20.67500 -1.00000
-20.65000 -1.00000
-20.62500 -1.00000
-20.60000 -1.00000
-20.57500 -1.00000
-20.55000 -1.00000
-20.52500 -1.00000
-20.50000 -0.99999
-20.47500 -0.99999
-20.45000 -0.99999
-20.42500 -0.99999
-20.40000 -0.99999
-20.37500 -0.99999
-20.35000 -0.99999
-20.32500 -0.99999
-20.30000 -0.99999
-20.27500 -0.99999
-20.25000 -0.99999
-20.22500 -0.99999
-20.20000 -0.99999
-20.17500 -0.99999
-20.15000 -0.99999
-20.12500 -0.99999
-20.10000 -0.99998
-20.07500 -0.99998
-20.05000 -0.99998
-20.02500 -0.99998
-20.00000 -0.99998
-19.97500 -0.99998
-19.95000 -0.99998
-19.92500 -0.99998
-19.90000 -0.99998
-19.87500 -0.99998
-19.85000 -0.99998
-19.82500 -0.99998
-19.80000 -0.99998
-19.77500 -0.99998
-19.75000 -0.99998
-19.72500 -0.99998
-19.70000 -0.99998
-19.67500 -0.99998
-19.65000 -0.99998
-19.62500 -0.99998
-19.60000 -0.99998
-19.57500 -0.99997
-19.55000 -0.99997
-19.52500 -0.99997
-19.50000 -0.99997
-19.47500 -0.99997
-19.45000 -0.99997
-19.42500 -0.99997
-19.40000 -0.99997
-19.37500 -0.99997
-19.35000 -0.99997
-19.32500 -0.99997
-19.30000 -0.99997
-19.27500 -0.99997
-19.25000 -0.99996
-19.22500 -0.99996
-19.20000 -0.99996
-19.17500 -0.99996
-19.15000 -0.99996
-19.12500 -0.99996
-19.10000 -0.99996
-19.07500 -0.99996
-19.05000 -0.99996
-19.02500 -0.99996
-19.00000 -0.99995
-18.97500 -0.99995
-18.95000 -0.99995
-18.92500 -0.99995
-18.90000 -0.99995
-18.87500 -0.99995
-18.85000 -0.99995
-18.82500 -0.99995
-18.80000 -0.99994
-18.77500 -0.99994
-18.75000 -0.99994
-18.72500 -0.99994
-18.70000 -0.99994
-18.67500 -0.99994
-18.65000 -0.99994
-18.62500 -0.99993
-18.60000 -0.99993
-18.57500 -0.99993
-18.55000 -0.99993
-18.52500 -0.99993
-18.50000 -0.99992
-18.47500 -0.99992
-18.45000 -0.99992
-18.42500 -0.99992
-18.40000 -0.99992
-18.37500 -0.99991
-18.35000 -0.99991
-18.32500 -0.99991
-18.30000 -0.99991
-18.27500 -0.99991
-18.25000 -0.99990
-18.22500 -0.99990
-18.20000 -0.99990
-18.17500 -0.99990
-18.15000 -0.99989
-18.12500 -0.99989
-18.10000 -0.99989
-18.07500 -0.99989
-18.05000 -0.99988
-18.02500 -0.99988
-18.00000 -0.99988
-17.97500 -0.99987
-17.95000 -0.99987
-17.92500 -0.99987
-17.90000 -0.99986
-17.87500 -0.99986
-17.85000 -0.99986
-17.82500 -0.99985
-17.80000 -0.99985
-17.77500 -0.99985
-17.75000 -0.99984
-17.72500 -0.99984
-17.70000 -0.99983
-17.67500 -0.99983
-17.65000 -0.99982
-17.62500 -0.99982
-17.60000 -0.99982
-17.57500 -0.99981
-17.55000 -0.99981
-17.52500 -0.99980
-17.50000 -0.99980
-17.47500 -0.99979
-17.45000 -0.99979
-17.42500 -0.99978
-17.40000 -0.99977
-17.37500 -0.99977
-17.35000 -0.99976
-17.32500 -0.99976
-17.30000 -0.99975
-17.27500 -0.99974
-17.25000 -0.99974
-17.22500 -0.99973
-17.20000 -0.99972
-17.17500 -0.99972
-17.15000 -0.99971
-17.12500 -0.99970
-17.10000 -0.99970
-17.07500 -0.99969
-17.05000 -0.99968
-17.02500 -0.99967
-17.00000 -0.99966
-16.97500 -0.99966
-16.95000 -0.99965
-16.92500 -0.99964
-16.90000 -0.99963
-16.87500 -0.99962
-16.85000 -0.99961
-16.82500 -0.99960
-16.80000 -0.99959
-16.77500 -0.99958
-16.75000 -0.99957
-16.72500 -0.99956
-16.70000 -0.99955
-16.67500 -0.99953
-16.65000 -0.99952
-16.62500 -0.99951
-16.60000 -0.99950
-16.57500 -0.99949
-16.55000 -0.99947
-16.52500 -0.99946
-16.50000 -0.99945
-16.47500 -0.99943
-16.45000 -0.99942
-16.42500 -0.99940
-16.40000 -0.99939
-16.37500 -0.99937
-16.35000 -0.99936
-16.32500 -0.99934
-16.30000 -0.99932
-16.27500 -0.99931
-16.25000 -0.99929
-16.22500 -0.99927
-16.20000 -0.99925
-16.17500 -0.99923
-16.15000 -0.99921
-16.12500 -0.99919
-16.10000 -0.99917
-16.07500 -0.99915
-16.05000 -0.99913
-16.02500 -0.99911
-16.00000 -0.99909
-15.97500 -0.99906
-15.95000 -0.99904
-15.92500 -0.99901
-15.90000 -0.99899
-15.87500 -0.99896
-15.85000 -0.99894
-15.82500 -0.99891
-15.80000 -0.99888
-15.77500 -0.99886
-15.75000 -0.99883
-15.72500 -0.99880
-15.70000 -0.99877
-15.67500 -0.99874
-15.65000 -0.99870
-15.62500 -0.99867
-15.60000 -0.99864
-15.57500 -0.99860
-15.55000 -0.99857
-15.52500 -0.99853
-15.50000 -0.99849
-15.47500 -0.99846
-15.45000 -0.99842
-15.42500 -0.99838
-15.40000 -0.99834
-15.37500 -0.99829
-15.35000 -0.99825
-15.32500 -0.99821
-15.30000 -0.99816
-15.27500 -0.99811
-15.25000 -0.99807
-15.22500 -0.99802
-15.20000 -0.99797
-15.17500 -0.99792
-15.15000 -0.99786
-15.12500 -0.99781
-15.10000 -0.99775
-15.07500 -0.99770
-15.05000 -0.99764
-15.02500 -0.99758
-15.00000 -0.99752
-14.97500 -0.99746
-14.95000 -0.99739
-14.92500 -0.99733
-14.90000 -0.99726
-14.87500 -0.99719
-14.85000 -0.99712
-14.82500 -0.99705
-14.80000 -0.99697
-14.77500 -0.99690
-14.75000 -0.99682
-14.72500 -0.99674
-14.70000 -0.99665
-14.67500 -0.99657
-14.65000 -0.99648
-14.62500 -0.99639
-14.60000 -0.99630
-14.57500 -0.99621
-14.55000 -0.99611
-14.52500 -0.99602
-14.50000 -0.99592
-14.47500 -0.99581
-14.45000 -0.99571
-14.42500 -0.99560
-14.40000 -0.99549
-14.37500 -0.99538
-14.35000 -0.99526
-14.32500 -0.99514
-14.30000 -0.99502
-14.27500 -0.99489
-14.25000 -0.99476
-14.22500 -0.99463
-14.20000 -0.99450
-14.17500 -0.99436
-14.15000 -0.99422
-14.12500 -0.99407
-14.10000 -0.99392
-14.07500 -0.99377
-14.05000 -0.99361
-14.02500 -0.99345
-14.00000 -0.99329
-13.97500 -0.99312
-13.95000 -0.99294
-13.92500 -0.99277
-13.90000 -0.99259
-13.87500 -0.99240
-13.85000 -0.99221
-13.82500 -0.99201
-13.80000 -0.99181
-13.77500 -0.99161
-13.75000 -0.99140
-13.72500 -0.99118
-13.70000 -0.99096
-13.67500 -0.99073
-13.65000 -0.99050
-13.62500 -0.99026
-13.60000 -0.99002
-13.57500 -0.98977
-13.55000 -0.98951
-13.52500 -0.98925
-13.50000 -0.98898
-13.47500 -0.98870
-13.45000 -0.98842
-13.42500 -0.98813
-13.40000 -0.98784
-13.37500 -0.98753
-13.35000 -0.98722
-13.32500 -0.98690
-13.30000 -0.98657
-13.27500 -0.98624
-13.25000 -0.98590
-13.22500 -0.98554
-13.20000 -0.98518
-13.17500 -0.98481
-13.15000 -0.98443
-13.12500 -0.98405
-13.10000 -0.98365
-13.07500 -0.98324
-13.05000 -0.98283
-13.02500 -0.98240
-13.00000 -0.98196
-12.97500 -0.98151
-12.95000 -0.98105
-12.92500 -0.98058
-12.90000 -0.98010
-12.87500 -0.97961
-12.85000 -0.97910
-12.82500 -0.97858
-12.80000 -0.97805
-12.77500 -0.97751
-12.75000 -0.97696
-12.72500 -0.97639
-12.70000 -0.97580
-12.67500 -0.97520
-12.65000 -0.97459
-12.62500 -0.97397
-12.60000 -0.97332
-12.57500 -0.97267
-12.55000 -0.97199
-12.52500 -0.97131
-12.50000 -0.97060
-12.47500 -0.96988
-12.45000 -0.96914
-12.42500 -0.96838
-12.40000 -0.96761
-12.37500 -0.96682
-12.35000 -0.96600
-12.32500 -0.96517
-12.30000 -0.96432
-12.27500 -0.96345
-12.25000 -0.96256
-12.22500 -0.96165
-12.20000 -0.96072
-12.17500 -0.95976
-12.15000 -0.95878
-12.12500 -0.95778
-12.10000 -0.95676
-12.07500 -0.95572
-12.05000 -0.95464
-12.02500 -0.95355
-12.00000 -0.95243
-11.97500 -0.95128
-11.95000 -0.95011
-11.92500 -0.94891
-11.90000 -0.94769
-11.87500 -0.94643
-11.85000 -0.94515
-11.82500 -0.94384
-11.80000 -0.94250
-11.77500 -0.94113
-11.75000 -0.93973
-11.72500 -0.93830
-11.70000 -0.93683
-11.67500 -0.93534
-11.65000 -0.93381
-11.62500 -0.93225
-11.60000 -0.93065
-11.57500 -0.92902
-11.55000 -0.92735
-11.52500 -0.92565
-11.50000 -0.92391
-11.47500 -0.92213
-11.45000 -0.92032
-11.42500 -0.91847
-11.40000 -0.91658
-11.37500 -0.91464
-11.35000 -0.91267
-11.32500 -0.91066
-11.30000 -0.90860
-11.27500 -0.90651
-11.25000 -0.90437
-11.22500 -0.90218
-11.20000 -0.89995
-11.17500 -0.89768
-11.15000 -0.89536
-11.12500 -0.89300
-11.10000 -0.89058
-11.07500 -0.88813
-11.05000 -0.88562
-11.02500 -0.88306
-11.00000 -0.88046
-10.97500 -0.87780
-10.95000 -0.87509
-10.92500 -0.87234
-10.90000 -0.86953
-10.87500 -0.86666
-10.85000 -0.86375
-10.82500 -0.86078
-10.80000 -0.85776
-10.77500 -0.85468
-10.75000 -0.85155
-10.72500 -0.84837
-10.70000 -0.84512
-10.67500 -0.84182
-10.65000 -0.83847
-10.62500 -0.83506
-10.60000 -0.83159
-10.57500 -0.82806
-10.55000 -0.82447
-10.52500 -0.82082
-10.50000 -0.81712
-10.47500 -0.81336
-10.45000 -0.80953
-10.42500 -0.80565
-10.40000 -0.80171
-10.37500 -0.79771
-10.35000 -0.79364
-10.32500 -0.78952
-10.30000 -0.78534
-10.27500 -0.78110
-10.25000 -0.77680
-10.22500 -0.77243
-10.20000 -0.76801
-10.17500 -0.76353
-10.15000 -0.75899
-10.12500 -0.75439
-10.10000 -0.74973
-10.07500 -0.74501
-10.05000 -0.74024
-10.02500 -0.73541
-10.00000 -0.73052
-9.97500 -0.72557
-9.95000 -0.72056
-9.92500 -0.71551
-9.90000 -0.71039
-9.87500 -0.70522
-9.85000 -0.70000
-9.82500 -0.69473
-9.80000 -0.68940
-9.77500 -0.68403
-9.75000 -0.67860
-9.72500 -0.67313
-9.70000 -0.66761
-9.67500 -0.66204
-9.65000 -0.65642
-9.62500 -0.65077
-9.60000 -0.64506
-9.57500 -0.63932
-9.55000 -0.63354
-9.52500 -0.62772
-9.50000 -0.62186
-9.47500 -0.61596
-9.45000 -0.61003
-9.42500 -0.60407
-9.40000 -0.59808
-9.37500 -0.59205
-9.35000 -0.58600
-9.32500 -0.57992
-9.30000 -0.57382
-9.27500 -0.56769
-9.25000 -0.56155
-9.22500 -0.55538
-9.20000 -0.54920
-9.17500 -0.54300
-9.15000 -0.53679
-9.12500 -0.53057
-9.10000 -0.52434
-9.07500 -0.51809
-9.05000 -0.51185
-9.02500 -0.50560
-9.00000 -0.49935
-8.97500 -0.49309
-8.95000 -0.48684
-8.92500 -0.48060
-8.90000 -0.47436
-8.87500 -0.46812
-8.85000 -0.46190
-8.82500 -0.45569
-8.80000 -0.44949
-8.77500 -0.44331
-8.75000 -0.43715
-8.72500 -0.43100
-8.70000 -0.42488
-8.67500 -0.41878
-8.65000 -0.41270
-8.62500 -0.40665
-8.60000 -0.40063
-8.57500 -0.39464
-8.55000 -0.38868
-8.52500 -0.38275
-8.50000 -0.37686
-8.47500 -0.37100
-8.45000 -0.36519
-8.42500 -0.35941
-8.40000 -0.35367
-8.37500 -0.34798
-8.35000 -0.34233
-8.32500 -0.33672
-8.30000 -0.33116
-8.27500 -0.32565
-8.25000 -0.32018
-8.22500 -0.31477
-8.20000 -0.30941
-8.17500 -0.30409
-8.15000 -0.29884
-8.12500 -0.29363
-8.10000 -0.28848
-8.07500 -0.28338
-8.05000 -0.27834
-8.02500 -0.27336
-8.00000 -0.26844
-7.97500 -0.26357
-7.95000 -0.25876
-7.92500 -0.25401
-7.90000 -0.24932
-7.87500 -0.24469
-7.85000 -0.24012
-7.82500 -0.23561
-7.80000 -0.23117
-7.77500 -0.22678
-7.75000 -0.22246
-7.72500 -0.21820
-7.70000 -0.21399
-7.67500 -0.20986
-7.65000 -0.20578
-7.62500 -0.20176
-7.60000 -0.19781
-7.57500 -0.19392
-7.55000 -0.19009
-7.52500 -0.18632
-7.50000 -0.18262
-7.47500 -0.17897
-7.45000 -0.17539
-7.42500 -0.17186
-7.40000 -0.16840
-7.37500 -0.16499
-7.35000 -0.16165
-7.32500 -0.15836
-7.30000 -0.15514
-7.27500 -0.15197
-7.25000 -0.14886
-7.22500 -0.14581
-7.20000 -0.14281
-7.17500 -0.13987
-7.15000 -0.13698
-7.12500 -0.13415
-7.10000 -0.13138
-7.07500 -0.12866
-7.05000 -0.12599
-7.02500 -0.12337
-7.00000 -0.12081
-6.97500 -0.11829
-6.95000 -0.11583
-6.92500 -0.11342
-6.90000 -0.11105
-6.87500 -0.10874
-6.85000 -0.10647
-6.82500 -0.10425
-6.80000 -0.10207
-6.77500 -0.09994
-6.75000 -0.09785
-6.72500 -0.09581
-6.70000 -0.09381
-6.67500 -0.09185
-6.65000 -0.08993
-6.62500 -0.08806
-6.60000 -0.08622
-6.57500 -0.08442
-6.55000 -0.08266
-6.52500 -0.08094
-6.50000 -0.07925
-6.47500 -0.07760
-6.45000 -0.07599
-6.42500 -0.07440
-6.40000 -0.07286
-6.37500 -0.07134
-6.35000 -0.06985
-6.32500 -0.06840
-6.30000 -0.06698
-6.27500 -0.06558
-6.25000 -0.06421
-6.22500 -0.06288
-6.20000 -0.06156
-6.17500 -0.06028
-6.15000 -0.05902
-6.12500 -0.05778
-6.10000 -0.05657
-6.07500 -0.05539
-6.05000 -0.05422
-6.02500 -0.05308
-6.00000 -0.05196
-5.97500 -0.05086
-5.95000 -0.04978
-5.92500 -0.04872
-5.90000 -0.04768
-5.87500 -0.04666
-5.85000 -0.04565
-5.82500 -0.04467
-5.80000 -0.04370
-5.77500 -0.04274
-5.75000 -0.04181
-5.72500 -0.04089
-5.70000 -0.03998
-5.67500 -0.03909
-5.65000 -0.03822
-5.62500 -0.03736
-5.60000 -0.03651
-5.57500 -0.03568
-5.55000 -0.03487
-5.52500 -0.03406
-5.50000 -0.03327
-5.47500 -0.03250
-5.45000 -0.03173
-5.42500 -0.03098
-5.40000 -0.03025
-5.37500 -0.02953
-5.35000 -0.02882
-5.32500 -0.02812
-5.30000 -0.02744
-5.27500 -0.02678
-5.25000 -0.02613
-5.22500 -0.02549
-5.20000 -0.02487
-5.17500 -0.02426
-5.15000 -0.02367
-5.12500 -0.02310
-5.10000 -0.02254
-5.07500 -0.02201
-5.05000 -0.02148
-5.02500 -0.02098
-5.00000 -0.02050
-4.97500 -0.02004
-4.95000 -0.01960
-4.92500 -0.01918
-4.90000 -0.01878
-4.87500 -0.01841
-4.85000 -0.01806
-4.82500 -0.01774
-4.80000 -0.01744
-4.77500 -0.01717
-4.75000 -0.01693
-4.72500 -0.01672
-4.70000 -0.01654
-4.67500 -0.01639
-4.65000 -0.01628
-4.62500 -0.01620
-4.60000 -0.01616
-4.57500 -0.01615
-4.55000 -0.01619
-4.52500 -0.01626
-4.50000 -0.01638
-4.47500 -0.01653
-4.45000 -0.01674
-4.42500 -0.01699
-4.40000 -0.01728
-4.37500 -0.01763
-4.35000 -0.01802
-4.32500 -0.01847
-4.30000 -0.01897
-4.27500 -0.01953
-4.25000 -0.02014
-4.22500 -0.02081
-4.20000 -0.02154
-4.17500 -0.02233
-4.15000 -0.02319
-4.12500 -0.02410
-4.10000 -0.02508
-4.07500 -0.02613
-4.05000 -0.02725
-4.02500 -0.02843
-4.00000 -0.02969
-3.97500 -0.03101
-3.95000 -0.03241
-3.92500 -0.03388
-3.90000 -0.03543
-3.87500 -0.03705
-3.85000 -0.03874
-3.82500 -0.04051
-3.80000 -0.04236
-3.77500 -0.04429
-3.75000 -0.04629
-3.72500 -0.04837
-3.70000 -0.05052
-3.67500 -0.05275
-3.65000 -0.05506
-3.62500 -0.05745
-3.60000 -0.05991
-3.57500 -0.06244
-3.55000 -0.06505
-3.52500 -0.06773
-3.50000 -0.07048
-3.47500 -0.07330
-3.45000 -0.07619
-3.42500 -0.07915
-3.40000 -0.08216
-3.37500 -0.08524
-3.35000 -0.08838
-3.32500 -0.09157
-3.30000 -0.09481
-3.27500 -0.09810
-3.25000 -0.10144
-3.22500 -0.10482
-3.20000 -0.10824
-3.17500 -0.11169
-3.15000 -0.11517
-3.12500 -0.11867
-3.10000 -0.12220
-3.07500 -0.12574
-3.05000 -0.12929
-3.02500 -0.13284
-3.00000 -0.13639
-2.97500 -0.13993
-2.95000 -0.14346
-2.92500 -0.14697
-2.90000 -0.15046
-2.87500 -0.15391
-2.85000 -0.15733
-2.82500 -0.16070
-2.80000 -0.16401
-2.77500 -0.16728
-2.75000 -0.17047
-2.72500 -0.17360
-2.70000 -0.17664
-2.67500 -0.17960
-2.65000 -0.18247
-2.62500 -0.18524
-2.60000 -0.18791
-2.57500 -0.19046
-2.55000 -0.19290
-2.52500 -0.19521
-2.50000 -0.19739
-2.47500 -0.19943
-2.45000 -0.20133
-2.42500 -0.20309
-2.40000 -0.20468
-2.37500 -0.20612
-2.35000 -0.20740
-2.32500 -0.20850
-2.30000 -0.20943
-2.27500 -0.21018
-2.25000 -0.21074
-2.22500 -0.21112
-2.20000 -0.21131
-2.17500 -0.21130
-2.15000 -0.21110
-2.12500 -0.21069
-2.10000 -0.21008
-2.07500 -0.20927
-2.05000 -0.20824
-2.02500 -0.20701
-2.00000 -0.20556
-1.97500 -0.20391
-1.95000 -0.20203
-1.92500 -0.19995
-1.90000 -0.19765
-1.87500 -0.19513
-1.85000 -0.19240
-1.82500 -0.18945
-1.80000 -0.18629
-1.77500 -0.18292
-1.75000 -0.17934
-1.72500 -0.17554
-1.70000 -0.17154
-1.67500 -0.16733
-1.65000 -0.16292
-1.62500 -0.15830
-1.60000 -0.15348
-1.57500 -0.14847
-1.55000 -0.14326
-1.52500 -0.13786
-1.50000 -0.13228
-1.47500 -0.12651
-1.45000 -0.12057
-1.42500 -0.11445
-1.40000 -0.10816
-1.37500 -0.10170
-1.35000 -0.09509
-1.32500 -0.08832
-1.30000 -0.08140
-1.27500 -0.07433
-1.25000 -0.06713
-1.22500 -0.05980
-1.20000 -0.05235
-1.17500 -0.04478
-1.15000 -0.03710
-1.12500 -0.02932
-1.10000 -0.02145
-1.07500 -0.01350
-1.05000 -0.00547
-1.02500 0.00262
-1.00000 0.01075
-0.97500 0.01893
-0.95000 0.02713
-0.92500 0.03535
-0.90000 0.04356
-0.87500 0.05176
-0.85000 0.05991
-0.82500 0.06801
-0.80000 0.07604
-0.77500 0.08396
-0.75000 0.09175
-0.72500 0.09940
-0.70000 0.10686
-0.67500 0.11410
-0.65000 0.12108
-0.62500 0.12777
-0.60000 0.13412
-0.57500 0.14007
-0.55000 0.14557
-0.52500 0.15056
-0.50000 0.15496
-0.47500 0.15871
-0.45000 0.16172
-0.42500 0.16390
-0.40000 0.16515
-0.37500 0.16538
-0.35000 0.16448
-0.32500 0.16233
-0.30000 0.15883
-0.27500 0.15388
-0.25000 0.14739
-0.22500 0.13928
-0.20000 0.12950
-0.17500 0.11804
-0.15000 0.10493
-0.12500 0.09025
-0.10000 0.07413
-0.07500 0.05677
-0.05000 0.03842
-0.02500 0.01939
-0.00000 -0.00000
0.02475 -0.01919
0.04975 -0.03822
0.07475 -0.05656
0.09975 -0.07390
0.12475 -0.09001
0.14975 -0.10467
0.17475 -0.11776
0.19975 -0.12919
0.22475 -0.13894
0.24975 -0.14702
0.27475 -0.15348
0.29975 -0.15839
0.32475 -0.16184
0.34975 -0.16395
0.37475 -0.16481
0.39975 -0.16453
0.42475 -0.16323
0.44975 -0.16100
0.47475 -0.15794
0.49975 -0.15414
0.52475 -0.14969
0.54975 -0.14465
0.57475 -0.13909
0.59975 -0.13309
0.62475 -0.12669
0.64975 -0.11994
0.67475 -0.11290
0.69975 -0.10560
0.72475 -0.09809
0.74975 -0.09038
0.77475 -0.08253
0.79975 -0.07455
0.82475 -0.06646
0.84975 -0.05830
0.87475 -0.05009
0.89975 -0.04183
0.92475 -0.03356
0.94975 -0.02528
0.97475 -0.01701
0.99975 -0.00877
1.02475 -0.00057
1.04975 0.00759
1.07475 0.01568
1.09975 0.02370
1.12475 0.03164
1.14975 0.03948
1.17475 0.04723
1.19975 0.05487
1.22475 0.06240
1.24975 0.06980
1.27475 0.07707
1.29975 0.08421
1.32475 0.09121
1.34975 0.09805
1.37475 0.10475
1.39975 0.11128
1.42475 0.11765
1.44975 0.12385
1.47475 0.12988
1.49975 0.13573
1.52475 0.14140
1.54975 0.14688
1.57475 0.15218
1.59975 0.15728
1.62475 0.16219
1.64975 0.16690
1.67475 0.17141
1.69975 0.17571
1.72475 0.17981
1.74975 0.18371
1.77475 0.18739
1.79975 0.19087
1.82475 0.19413
1.84975 0.19718
1.87475 0.20002
1.89975 0.20264
1.92475 0.20506
1.94975 0.20726
1.97475 0.20924
1.99975 0.21102
2.02475 0.21258
2.04975 0.21394
2.07475 0.21508
2.09975 0.21602
2.12475 0.21676
2.14975 0.21730
2.17475 0.21764
2.19975 0.21778
2.22475 0.21773
2.24975 0.21749
2.27475 0.21706
2.29975 0.21646
2.32475 0.21567
2.34975 0.21472
2.37475 0.21360
2.39975 0.21232
2.42475 0.21088
2.44975 0.20929
2.47475 0.20755
2.49975 0.20567
2.52475 0.20366
2.54975 0.20153
2.57475 0.19927
2.59975 0.19690
2.62475 0.19442
2.64975 0.19184
2.67475 0.18916
2.69975 0.18640
2.72475 0.18356
2.74975 0.18064
2.77475 0.17766
2.79975 0.17461
2.82475 0.17152
2.84975 0.16838
2.87475 0.16520
2.89975 0.16198
2.92475 0.15874
2.94975 0.15548
2.97475 0.15221
2.99975 0.14894
3.02475 0.14566
3.04975 0.14239
3.07475 0.13913
3.09975 0.13588
3.12475 0.13266
3.14975 0.12947
3.17475 0.12631
3.19975 0.12319
3.22475 0.12011
3.24975 0.11708
3.27475 0.11410
3.29975 0.11117
3.32475 0.10831
3.34975 0.10551
3.37475 0.10277
3.39975 0.10010
3.42475 0.09751
3.44975 0.09499
3.47475 0.09255
3.49975 0.09019
3.52475 0.08791
3.54975 0.08572
3.57475 0.08361
3.59975 0.08159
3.62475 0.07965
3.64975 0.07781
3.67475 0.07606
3.69975 0.07440
3.72475 0.07283
3.74975 0.07135
3.77475 0.06997
3.79975 0.06868
3.82475 0.06749
3.84975 0.06639
3.87475 0.06538
3.89975 0.06446
3.92475 0.06364
3.94975 0.06291
3.97475 0.06227
3.99975 0.06172
4.02475 0.06127
4.04975 0.06090
4.07475 0.06062
4.09975 0.06043
4.12475 0.06033
4.14975 0.06031
4.17475 0.06038
4.19975 0.06053
4.22475 0.06077
4.24975 0.06108
4.27475 0.06148
4.29975 0.06196
4.32475 0.06252
4.34975 0.06315
4.37475 0.06386
4.39975 0.06465
4.42475 0.06550
4.44975 0.06644
4.47475 0.06744
4.49975 0.06852
4.52475 0.06966
4.54975 0.07087
4.57475 0.07215
4.59975 0.07350
4.62475 0.07491
4.64975 0.07639
4.67475 0.07793
4.69975 0.07953
4.72475 0.08120
4.74975 0.08292
4.77475 0.08471
4.79975 0.08655
4.82475 0.08846
4.84975 0.09042
4.87475 0.09244
4.89975 0.09451
4.92475 0.09664
4.94975 0.09883
4.97475 0.10107
4.99975 0.10337
5.02475 0.10572
5.04975 0.10812
5.07475 0.11058
5.09975 0.11309
5.12475 0.11565
5.14975 0.11827
5.17475 0.12094
5.19975 0.12366
5.22475 0.12643
5.24975 0.12925
5.27475 0.13213
5.29975 0.13505
5.32475 0.13803
5.34975 0.14106
5.37475 0.14414
5.39975 0.14727
5.42475 0.15046
5.44975 0.15369
5.47475 0.15698
5.49975 0.16032
5.52475 0.16371
5.54975 0.16716
5.57475 0.17065
5.59975 0.17420
5.62475 0.17780
5.64975 0.18146
5.67475 0.18516
5.69975 0.18892
5.72475 0.19273
5.74975 0.19660
5.77475 0.20052
5.79975 0.20449
5.82475 0.20852
5.84975 0.21260
5.87475 0.21674
5.89975 0.22093
5.92475 0.22517
5.94975 0.22947
5.97475 0.23382
5.99975 0.23822
6.02475 0.24268
6.04975 0.24720
6.07475 0.25176
6.09975 0.25638
6.12475 0.26106
6.14975 0.26579
6.17475 0.27057
6.19975 0.27540
6.22475 0.28029
6.24975 0.28523
6.27475 0.29022
6.29975 0.29527
6.32475 0.30036
6.34975 0.30550
6.37475 0.31070
6.39975 0.31594
6.42475 0.32123
6.44975 0.32657
6.47475 0.33195
6.49975 0.33739
6.52475 0.34286
6.54975 0.34838
6.57475 0.35395
6.59975 0.35955
6.62475 0.36520
6.64975 0.37089
6.67475 0.37661
6.69975 0.38237
6.72475 0.38817
6.74975 0.39401
6.77475 0.39987
6.79975 0.40577
6.82475 0.41170
6.84975 0.41766
6.87475 0.42365
6.89975 0.42966
6.92475 0.43569
6.94975 0.44175
6.97475 0.44783
6.99975 0.45392
7.02475 0.46004
7.04975 0.46617
7.07475 0.47231
7.09975 0.47846
7.12475 0.48463
7.14975 0.49080
7.17475 0.49697
7.19975 0.50316
7.22475 0.50934
7.24975 0.51552
7.27475 0.52170
7.29975 0.52788
7.32475 0.53405
7.34975 0.54022
7.37475 0.54637
7.39975 0.55252
7.42475 0.55865
7.44975 0.56476
7.47475 0.57086
7.49975 0.57694
7.52475 0.58300
7.54975 0.58903
7.57475 0.59504
7.59975 0.60103
7.62475 0.60698
7.64975 0.61291
7.67475 0.61880
7.69975 0.62467
7.72475 0.63049
7.74975 0.63629
7.77475 0.64204
7.79975 0.64775
7.82475 0.65343
7.84975 0.65906
7.87475 0.66465
7.89975 0.67020
7.92475 0.67569
7.94975 0.68115
7.97475 0.68655
7.99975 0.69191
8.02475 0.69721
8.04975 0.70246
8.07475 0.70767
8.09975 0.71281
8.12475 0.71791
8.14975 0.72295
8.17475 0.72793
8.19975 0.73286
8.22475 0.73773
8.24975 0.74255
8.27475 0.74731
8.29975 0.75201
8.32475 0.75665
8.34975 0.76123
8.37475 0.76575
8.39975 0.77022
8.42475 0.77462
8.44975 0.77896
8.47475 0.78324
8.49975 0.78747
8.52475 0.79163
8.54975 0.79573
8.57475 0.79978
8.59975 0.80376
8.62475 0.80768
8.64975 0.81154
8.67475 0.81534
8.69975 0.81908
8.72475 0.82277
8.74975 0.82639
8.77475 0.82996
8.79975 0.83346
8.82475 0.83691
8.84975 0.84030
8.87475 0.84363
8.89975 0.84691
8.92475 0.85013
8.94975 0.85329
8.97475 0.85640
8.99975 0.85945
9.02475 0.86245
9.04975 0.86539
9.07475 0.86828
9.09975 0.87112
9.12475 0.87390
9.14975 0.87663
9.17475 0.87931
9.19975 0.88194
9.22475 0.88453
9.24975 0.88706
9.27475 0.88954
9.29975 0.89197
9.32475 0.89436
9.34975 0.89670
9.37475 0.89899
9.39975 0.90124
9.42475 0.90344
9.44975 0.90560
9.47475 0.90772
9.49975 0.90979
9.52475 0.91182
9.54975 0.91381
9.57475 0.91576
9.59975 0.91767
9.62475 0.91954
9.64975 0.92137
9.67475 0.92316
9.69975 0.92491
9.72475 0.92663
9.74975 0.92831
9.77475 0.92995
9.79975 0.93156
9.82475 0.93314
9.84975 0.93468
9.87475 0.93618
9.89975 0.93766
9.92475 0.93910
9.94975 0.94052
9.97475 0.94190
9.99975 0.94325
10.02475 0.94457
10.04975 0.94586
10.07475 0.94713
10.09975 0.94836
10.12475 0.94957
10.14975 0.95075
10.17475 0.95191
10.19975 0.95304
10.22475 0.95414
10.24975 0.95522
10.27475 0.95627
10.29975 0.95731
10.32475 0.95831
10.34975 0.95930
10.37475 0.96026
10.39975 0.96120
10.42475 0.96212
10.44975 0.96302
10.47475 0.96390
10.49975 0.96476
10.52475 0.96560
10.54975 0.96642
10.57475 0.96722
10.59975 0.96800
10.62475 0.96876
10.64975 0.96951
10.67475 0.97024
10.69975 0.97095
10.72475 0.97165
10.74975 0.97233
10.77475 0.97299
10.79975 0.97364
10.82475 0.97427
10.84975 0.97489
10.87475 0.97549
10.89975 0.97608
10.92475 0.97666
10.94975 0.97722
10.97475 0.97777
10.99975 0.97831
11.02475 0.97883
11.04975 0.97934
11.07475 0.97984
11.09975 0.98033
11.12475 0.98081
11.14975 0.98127
11.17475 0.98172
11.19975 0.98217
11.22475 0.98260
11.24975 0.98302
11.27475 0.98343
11.29975 0.98384
11.32475 0.98423
11.34975 0.98461
11.37475 0.98499
11.39975 0.98535
11.42475 0.98571
11.44975 0.98606
11.47475 0.98640
11.49975 0.98673
11.52475 0.98705
11.54975 0.98737
11.57475 0.98767
11.59975 0.98798
11.62475 0.98827
11.64975 0.98856
11.67475 0.98884
11.69975 0.98911
11.72475 0.98937
11.74975 0.98963
11.77475 0.98989
11.79975 0.99014
11.82475 0.99038
11.84975 0.99061
11.87475 0.99084
11.89975 0.99107
11.92475 0.99129
11.94975 0.99150
11.97475 0.99171
11.99975 0.99191
12.02475 0.99211
12.04975 0.99230
12.07475 0.99249
12.09975 0.99268
12.12475 0.99286
12.14975 0.99303
12.17475 0.99320
12.19975 0.99337
12.22475 0.99353
12.24975 0.99369
12.27475 0.99385
12.29975 0.99400
12.32475 0.99414
12.34975 0.99429
12.37475 0.99443
12.39975 0.99457
12.42475 0.99470
12.44975 0.99483
12.47475 0.99496
12.49975 0.99508
12.52475 0.99520
12.54975 0.99532
12.57475 0.99544
12.59975 0.99555
12.62475 0.99566
12.64975 0.99576
12.67475 0.99587
12.69975 0.99597
12.72475 0.99607
12.74975 0.99617
12.77475 0.99626
12.79975 0.99635
12.82475 0.99644
12.84975 0.99653
12.87475 0.99662
12.89975 0.99670
12.92475 0.99678
12.94975 0.99686
12.97475 0.99694
12.99975 0.99701
13.02475 0.99709
13.04975 0.99716
13.07475 0.99723
13.09975 0.99730
13.12475 0.99736
13.14975 0.99743
13.17475 0.99749
13.19975 0.99755
13.22475 0.99761
13.24975 0.99767
13.27475 0.99773
13.29975 0.99779
13.32475 0.99784
13.34975 0.99789
13.37475 0.99795
13.39975 0.99800
13.42475 0.99805
13.44975 0.99809
13.47475 0.99814
13.49975 0.99819
13.52475 0.99823
13.54975 0.99828
13.57475 0.99832
13.59975 0.99836
13.62475 0.99840
13.64975 0.99844
13.67475 0.99848
13.69975 0.99852
13.72475 0.99855
13.74975 0.99859
13.77475 0.99862
13.79975 0.99866
13.82475 0.99869
13.84975 0.99872
13.87475 0.99875
13.89975 0.99878
13.92475 0.99881
13.94975 0.99884
13.97475 0.99887
13.99975 0.99890
14.02475 0.99893
14.04975 0.99895
14.07475 0.99898
14.09975 0.99900
14.12475 0.99903
14.14975 0.99905
14.17475 0.99908
14.19975 0.99910
14.22475 0.99912
14.24975 0.99914
14.27475 0.99916
14.29975 0.99918
14.32475 0.99921
14.34975 0.99922
14.37475 0.99924
14.39975 0.99926
14.42475 0.99928
14.44975 0.99930
14.47475 0.99932
14.49975 0.99933
14.52475 0.99935
14.54975 0.99937
14.57475 0.99938
14.59975 0.99940
14.62475 0.99941
14.64975 0.99943
14.67475 0.99944
14.69975 0.99945
14.72475 0.99947
14.74975 0.99948
14.77475 0.99949
14.79975 0.99951
14.82475 0.99952
14.84975 0.99953
14.87475 0.99954
14.89975 0.99955
14.92475 0.99956
14.94975 0.99957
14.97475 0.99958
14.99975 0.99960
15.02475 0.99961
15.04975 0.99961
15.07475 0.99962
15.09975 0.99963
15.12475 0.99964
15.14975 0.99965
15.17475 0.99966
15.19975 0.99967
15.22475 0.99968
15.24975 0.99968
15.27475 0.99969
15.29975 0.99970
15.32475 0.99971
15.34975 0.99971
15.37475 0.99972
15.39975 0.99973
15.42475 0.99974
15.44975 0.99974
15.47475 0.99975
15.49975 0.99975
15.52475 0.99976
15.54975 0.99977
15.57475 0.99977
15.59975 0.99978
15.62475 0.99978
15.64975 0.99979
15.67475 0.99979
15.69975 0.99980
15.72475 0.99980
15.74975 0.99981
15.77475 0.99981
15.79975 0.99982
15.82475 0.99982
15.84975 0.99983
15.87475 0.99983
15.89975 0.99984
15.92475 0.99984
15.94975 0.99984
15.97475 0.99985
15.99975 0.99985
16.02475 0.99985
16.04975 0.99986
16.07475 0.99986
16.09975 0.99987
16.12475 0.99987
16.14975 0.99987
16.17475 0.99987
16.19975 0.99988
16.22475 0.99988
16.24975 0.99988
16.27475 0.99989
16.29975 0.99989
16.32475 0.99989
16.34975 0.99990
16.37475 0.99990
16.39975 0.99990
16.42475 0.99990
16.44975 0.99991
16.47475 0.99991
16.49975 0.99991
16.52475 0.99991
16.54975 0.99991
16.57475 0.99992
16.59975 0.99992
16.62475 0.99992
16.64975 0.99992
16.67475 0.99992
16.69975 0.99993
16.72475 0.99993
16.74975 0.99993
16.77475 0.99993
16.79975 0.99993
16.82475 0.99993
16.84975 0.99994
16.87475 0.99994
16.89975 0.99994
16.92475 0.99994
16.94975 0.99994
16.97475 0.99994
16.99975 0.99995
17.02475 0.99995
17.04975 0.99995
17.07475 0.99995
17.09975 0.99995
17.12475 0.99995
17.14975 0.99995
17.17475 0.99995
17.19975 0.99996
17.22475 0.99996
17.24975 0.99996
17.27475 0.99996
17.29975 0.99996
17.32475 0.99996
17.34975 0.99996
17.37475 0.99996
17.39975 0.99996
17.42475 0.99996
17.44975 0.99997
17.47475 0.99997
17.49975 0.99997
17.52475 0.99997
17.54975 0.99997
17.57475 0.99997
17.59975 0.99997
17.62475 0.99997
17.64975 0.99997
17.67475 0.99997
17.69975 0.99997
17.72475 0.99997
17.74975 0.99997
17.77475 0.99997
17.79975 0.99998
17.82475 0.99998
17.84975 0.99998
17.87475 0.99998
17.89975 0.99998
17.92475 0.99998
17.94975 0.99998
17.97475 0.99998
17.99975 0.99998
18.02475 0.99998
18.04975 0.99998
18.07475 0.99998
18.09975 0.99998
18.12475 0.99998
18.14975 0.99998
18.17475 0.99998
18.19975 0.99998
18.22475 0.99998
18.24975 0.99998
18.27475 0.99998
18.29975 0.99999
18.32475 0.99999
18.34975 0.99999
18.37475 0.99999
18.39975 0.99999
18.42475 0.99999
18.44975 0.99999
18.47475 0.99999
18.49975 0.99999
18.52475 0.99999
18.54975 0.99999
18.57475 0.99999
18.59975 0.99999
18.62475 0.99999
18.64975 0.99999
18.67475 0.99999
18.69975 0.99999
18.72475 1.00000
18.74975 1.00000
18.77475 1.00000
18.79975 1.00000
18.82475 1.00000
18.84975 1.00000
18.87475 1.00000
18.89975 1.00000
18.92475 1.00000
18.94975 1.00000
18.97475 1.00000
18.99975 1.00000
19.02475 1.00000
19.04975 1.00000
19.07475 1.00000
19.09975 1.00000
19.12475 1.00000
19.14975 1.00000
19.17475 1.00000
19.19975 1.00000
19.22475 1.00000
19.24975 1.00000
19.27475 1.00000
19.29975 1.00000
19.32475 1.00000
19.34975 1.00000
19.37475 1.00000
19.39975 1.00000
19.42475 1.00000
19.44975 1.00000
19.47475 1.00000
19.49975 1.00000
19.52475 1.00000
19.54975 1.00000
19.57475 1.00000
19.59975 1.00000
19.62475 1.00000
19.64975 1.00000
19.67475 1.00000
19.69975 1.00000
19.72475 1.00000
19.74975 1.00000
19.77475 1.00000
19.79975 1.00000
19.82475 1.00000
19.84975 1.00000
19.87475 1.00000
19.89975 1.00000
19.92475 1.00000
19.94975 1.00000
19.97475 1.00000
19.99975 1.00000
20.02475 1.00000
20.04975 1.00000
20.07475 1.00000
20.09975 1.00000
20.12475 1.00000
20.14975 1.00000
20.17475 1.00000
20.19975 1.00000
20.22475 1.00000
20.24975 1.00000
20.27475 1.00000
20.29975 1.00000
20.32475 1.00000
20.34975 1.00000
20.37475 1.00000
20.39975 1.00000
20.42475 1.00000
20.44975 1.00000
20.47475 1.00000
20.49975 1.00000
20.52475 1.00000
20.54975 1.00000
20.57475 1.00000
20.59975 1.00000
20.62475 1.00000
20.64975 1.00000
20.67475 1.00000
20.69975 1.00000
20.72475 1.00000
20.74975 1.00000
20.77475 1.00000
20.79975 1.00000
20.82475 1.00000
20.84975 1.00000
20.87475 1.00000
20.89975 1.00000
20.92475 1.00000
20.94975 1.00000
20.97475 1.00000
20.99975 1.00000
21.02475 1.00000
21.04975 1.00000
21.07475 1.00000
21.09975 1.00000
21.12475 1.00000
21.14975 1.00000
21.17475 1.00000
21.19975 1.00000
21.22475 1.00000
21.24975 1.00000
21.27475 1.00000
21.29975 1.00000
21.32475 1.00000
21.34975 1.00000
21.37475 1.00000
21.39975 1.00000
21.42475 1.00000
21.44975 1.00000
21.47475 1.00000
21.49975 1.00000
21.52475 1.00000
21.54975 1.00000
21.57475 1.00000
21.59975 1.00000
21.62475 1.00000
21.64975 1.00000
21.67475 1.00000
21.69975 1.00000
21.72475 1.00000
21.74975 1.00000
21.77475 1.00000
21.79975 1.00000
21.82475 1.00000
21.84975 1.00000
21.87475 1.00000
21.89975 1.00000
21.92475 1.00000
21.94975 1.00000
21.97475 1.00000
21.99975 1.00000
22.02475 1.00000
22.04975 1.00000
22.07475 1.00000
22.09975 1.00000
22.12475 1.00000
22.14975 1.00000
22.17475 1.00000
22.19975 1.00000
22.22475 1.00000
22.24975 1.00000
22.27475 1.00000
22.29975 1.00000
22.32475 1.00000
22.34975 1.00000
22.37475 1.00000
22.39975 1.00000
22.42475 1.00000
22.44975 1.00000
22.47475 1.00000
22.49975 1.00000
22.52475 1.00000
22.54975 1.00000
22.57475 1.00000
22.59975 1.00000
22.62475 1.00000
22.64975 1.00000
22.67475 1.00000
22.69975 1.00000
22.72475 1.00000
22.74975 1.00000
22.77475 1.00000
22.79975 1.00000
22.82475 1.00000
22.84975 1.00000
22.87475 1.00000
22.89975 1.00000
22.92475 1.00000
22.94975 1.00000
22.97475 1.00000
22.99975 1.00000
23.02475 1.00000
23.04975 1.00000
23.07475 1.00000
23.09975 1.00000
23.12475 1.00000
23.14975 1.00000
23.17475 1.00000
23.19975 1.00000
23.22475 1.00000
23.24975 1.00000
23.27475 1.00000
23.29975 1.00000
23.32475 1.00000
23.34975 1.00000
23.37475 1.00000
23.39975 1.00000
23.42475 1.00000
23.44975 1.00000
23.47475 1.00000
23.49975 1.00000
23.52475 1.00000
23.54975 1.00000
23.57475 1.00000
23.59975 1.00000
23.62475 1.00000
23.64975 1.00000
23.67475 1.00000
23.69975 1.00000
23.72475 1.00000
23.74975 1.00000
23.77475 1.00000
23.79975 1.00000
23.82475 1.00000
23.84975 1.00000
23.87475 1.00000
23.89975 1.00000
23.92475 1.00000
23.94975 1.00000
23.97475 1.00000
23.99975 1.00000
24.02475 1.00000
24.04975 1.00000
24.07475 1.00000
24.09975 1.00000
24.12475 1.00000
24.14975 1.00000
24.17475 1.00000
24.19975 1.00000
24.22475 1.00000
24.24975 1.00000
24.27475 1.00000
24.29975 1.00000
24.32475 1.00000
24.34975 1.00000
24.37475 1.00000
24.39975 1.00000
24.42475 1.00000
24.44975 1.00000
24.47475 1.00000
24.49975 1.00000
24.52475 1.00000
24.54975 1.00000
24.57475 1.00000
24.59975 1.00000
24.62475 1.00000
24.64975 1.00000
24.67475 1.00000
24.69975 1.00000
24.72475 1.00000
24.74975 1.00000
24.77475 1.00000
24.79975 1.00000
24.82475 1.00000
24.84975 1.00000
24.87475 1.00000
24.89975 1.00000
24.92475 1.00000
24.94975 1.00000
24.97475 1.00000
24.99975 1.00000


==> asym_pairs.dat <==
0 2 0.065749965122 2.387813074897
0 3 0.084835112960 2.275028141102
1 3 0.018829723491 1.961260476747
0 4 0.088404573457 2.254612018293
1 4 0.022343374339 1.945208275470
2 4 0.003511646294 1.864011058565
0 5 0.088999225383 2.251230932725
1 5 0.022928486454 1.942546748413
2 5 0.004096369202 1.861520432080
3 5 0.000584712822 1.846718238329


==> mu_0.dat <==
-5.000000000000000000e-01 1.494346501427735419e+01
-4.899999999999999911e-01 1.431104589392672111e+01
-4.799999999999999822e-01 1.371201068861725858e+01
-4.699999999999999734e-01 1.314438561481346213e+01
-4.600000000000000200e-01 1.260632035918474969e+01
-4.500000000000000111e-01 1.209607991361678714e+01
-4.400000000000000022e-01 1.161203698817018726e+01
-4.299999999999999933e-01 1.115266496141501662e+01
-4.199999999999999845e-01 1.071653132803719188e+01
-4.100000000000000311e-01 1.030229160170418901e+01
-4.000000000000000222e-01 9.908683646761462072e+00
-3.900000000000000133e-01 9.534522396665757071e+00
-3.800000000000000044e-01 9.178694940872889063e+00
-3.699999999999999956e-01 8.840155941713879528e+00
-3.599999999999999867e-01 8.517923367937102697e+00
-3.499999999999999778e-01 8.211074508824117046e+00
-3.399999999999999689e-01 7.918742259540449524e+00
-3.299999999999999600e-01 7.640111652801209630e+00
-3.200000000000000067e-01 7.374416616928094470e+00
-3.099999999999999978e-01 7.120936947443050613e+00
-2.999999999999999889e-01 6.878995474912672492e+00
-2.900000000000000355e-01 6.647955416158674247e+00
-2.800000000000000266e-01 6.427217894398315146e+00
-2.700000000000000178e-01 6.216219618585971496e+00
-2.600000000000000089e-01 6.014430708280833926e+00
-2.500000000000000000e-01 5.821352656591159302e+00
-2.399999999999999911e-01 5.636516420420926821e+00
-2.299999999999999822e-01 5.459480629423760334e+00
-2.199999999999999734e-01 5.289829906997479014e+00
-2.100000000000000200e-01 5.127173294533607262e+00
-2.000000000000000111e-01 4.971142772839098889e+00
-1.900000000000000022e-01 4.821391874893160789e+00
-1.799999999999999933e-01 4.677594383687318391e+00
-1.699999999999999845e-01 4.539443108878630895e+00
-1.599999999999999756e-01 4.406648740535342057e+00
-1.499999999999999667e-01 4.278938769661245978e+00
-1.400000000000000133e-01 4.156056477887142719e+00
-1.300000000000000044e-01 4.037759986530459422e+00
-1.199999999999999956e-01 3.923821364693814040e+00
-1.099999999999999867e-01 3.814025791491250317e+00
-9.999999999999997780e-02 3.708170769210143547e+00
-8.999999999999996891e-02 3.606065385731167083e+00
-8.000000000000001554e-02 3.507529619769329088e+00
-7.000000000000000666e-02 3.412393690318876960e+00
-5.999999999999999778e-02 3.320497445185371710e+00
-4.999999999999998890e-02 3.231689787180022755e+00
-3.999999999999998002e-02 3.145828134489194738e+00
-2.999999999999997113e-02 3.062777915517407745e+00
-2.000000000000001776e-02 2.982412092941479465e+00
-1.000000000000000888e-02 2.904610717894414051e+00
0.000000000000000000e+00 2.829260510950279972e+00
1.000000000000000888e-02 2.756254468711361483e+00
2.000000000000001776e-02 2.685491493933034768e+00
3.000000000000002665e-02 2.616876048669773080e+00
4.000000000000003553e-02 2.550317827875689503e+00
5.000000000000004441e-02 2.485731452888450210e+00
6.000000000000005329e-02 2.423036183226774831e+00
7.000000000000006217e-02 2.362155645597395104e+00
7.999999999999996003e-02 2.303017578972784918e+00
8.999999999999996891e-02 2.245553594639172701e+00
9.999999999999997780e-02 2.189698950325352556e+00
1.099999999999999867e-01 2.135392337351818881e+00
1.199999999999999956e-01 2.082575679988959205e+00
1.300000000000000044e-01 2.031193946182113574e+00
1.400000000000000133e-01 1.981194968810396695e+00
1.500000000000000222e-01 1.932529276877208435e+00
1.600000000000000311e-01 1.885149935668356758e+00
1.700000000000000400e-01 1.839012395570393643e+00
1.800000000000000488e-01 1.794074348684243647e+00
1.900000000000000577e-01 1.750295592757029173e+00
2.000000000000000666e-01 1.707637901912952616e+00
2.099999999999999645e-01 1.666064903676279574e+00
2.199999999999999734e-01 1.625541961805757829e+00
2.299999999999999822e-01 1.586036064574104731e+00
2.399999999999999911e-01 1.547515718097012272e+00
2.500000000000000000e-01 1.509950844342412779e+00
2.600000000000000089e-01 1.473312683567160164e+00
2.700000000000000178e-01 1.437573700886461525e+00
2.800000000000000266e-01 1.402707496748673011e+00
2.900000000000000355e-01 1.368688721148123344e+00
3.000000000000000444e-01 1.335492991414067854e+00
3.100000000000000533e-01 1.303096813455723257e+00
3.200000000000000622e-01 1.271477506417908465e+00
3.300000000000000711e-01 1.240613130672709730e+00
3.399999999999999689e-01 1.210482419167183243e+00
3.499999999999999778e-01 1.181064712123455207e+00
3.599999999999999867e-01 1.152339895183985385e+00
3.699999999999999956e-01 1.124288341029285432e+00
3.800000000000000044e-01 1.096890854573585594e+00
3.900000000000000133e-01 1.070128621867604046e+00
4.000000000000000222e-01 1.043983162764803518e+00
4.100000000000000311e-01 1.018436287527582307e+00
4.200000000000000400e-01 9.934700572988131029e-01
4.300000000000000488e-01 9.690667488734769908e-01
4.400000000000000577e-01 9.452088234120450405e-01
4.500000000000000666e-01 9.218788993502682327e-01
4.599999999999999645e-01 8.990597295344828765e-01
4.699999999999999734e-01 8.767341823932490730e-01
4.799999999999999822e-01 8.548852271835285510e-01
4.899999999999999911e-01 8.334959231331373619e-01
5.000000000000000000e-01 8.125494122120813234e-01


==> mu_1.dat <==
-5.000000000000000000e-01 7.585514914713622048e+00
-4.899999999999999911e-01 7.340366227952658917e+00
-4.799999999999999822e-01 7.106148573347796926e+00
-4.699999999999999734e-01 6.882266281609640046e+00
-4.600000000000000200e-01 6.668157937092907162e+00
-4.500000000000000111e-01 6.463294381260935140e+00
-4.400000000000000022e-01 6.267176839428541868e+00
-4.299999999999999933e-01 6.079335157630241682e+00
-4.199999999999999845e-01 5.899326146024883144e+00
-4.100000000000000311e-01 5.726732019078911939e+00
-4.000000000000000222e-01 5.561158927809686681e+00
-3.900000000000000133e-01 5.402235576845985321e+00
-3.800000000000000044e-01 5.249611920967475420e+00
-3.699999999999999956e-01 5.102957938441934793e+00
-3.599999999999999867e-01 4.961962472003393465e+00
-3.499999999999999778e-01 4.826332138475311062e+00
-3.399999999999999689e-01 4.695790299113432376e+00
-3.299999999999999600e-01 4.570076089096730243e+00
-3.200000000000000067e-01 4.448943503041387970e+00
-3.099999999999999978e-01 4.332160529594770715e+00
-2.999999999999999889e-01 4.219508340257093870e+00
-2.900000000000000355e-01 4.110780519799754451e+00
-2.800000000000000266e-01 4.005782344179285026e+00
-2.700000000000000178e-01 3.904330097586869108e+00
-2.600000000000000089e-01 3.806250430310520017e+00
-2.500000000000000000e-01 3.711379752624168304e+00
-2.399999999999999911e-01 3.619563664487182919e+00
-2.299999999999999822e-01 3.530656417994241458e+00
-2.199999999999999734e-01 3.444520411467676624e+00
-2.100000000000000200e-01 3.361025712464781101e+00
-2.000000000000000111e-01 3.280049609995883575e+00
-1.900000000000000022e-01 3.201476191278634253e+00
-1.799999999999999933e-01 3.125195945967752298e+00
-1.699999999999999845e-01 3.051105390919333082e+00
-1.599999999999999756e-01 2.979106719427852212e+00
-1.499999999999999667e-01 2.909107470683043761e+00
-1.400000000000000133e-01 2.841020218127906283e+00
-1.300000000000000044e-01 2.774762277867423688e+00
-1.199999999999999956e-01 2.710255433138964332e+00
-1.099999999999999867e-01 2.647425676155849672e+00
-9.999999999999997780e-02 2.586202964608334653e+00
-8.999999999999996891e-02 2.526520994035276857e+00
-8.000000000000001554e-02 2.468316982168389018e+00
-7.000000000000000666e-02 2.411531467590120936e+00
-5.999999999999999778e-02 2.356108119567413617e+00
-4.999999999999998890e-02 2.301993559728891192e+00
-3.999999999999998002e-02 2.249137193937487567e+00
-2.999999999999997113e-02 2.197491054709579839e+00
-2.000000000000001776e-02 2.147009652601730600e+00
-1.000000000000000888e-02 2.097649836485018682e+00
0.000000000000000000e+00 2.049370662163073398e+00
1.000000000000000888e-02 2.002133268478885952e+00
2.000000000000001776e-02 1.955900761095938911e+00
3.000000000000002665e-02 1.910638102654892645e+00
4.000000000000003553e-02 1.866312009472381739e+00
5.000000000000004441e-02 1.822890854120206017e+00
6.000000000000005329e-02 1.780344573734427005e+00
7.000000000000006217e-02 1.738644583404066024e+00
7.999999999999996003e-02 1.697763694434392789e+00
8.999999999999996891e-02 1.657676037247240330e+00
9.999999999999997780e-02 1.618356988530480045e+00
1.099999999999999867e-01 1.579783102398367056e+00
1.199999999999999956e-01 1.541932045188046052e+00
1.300000000000000044e-01 1.504782533839467140e+00
1.400000000000000133e-01 1.468314277456711725e+00
1.500000000000000222e-01 1.432507921917947735e+00
1.600000000000000311e-01 1.397344997259341026e+00
1.700000000000000400e-01 1.362807867683770713e+00
1.800000000000000488e-01 1.328879683963332115e+00
1.900000000000000577e-01 1.295544337973697058e+00
2.000000000000000666e-01 1.262786419476746191e+00
2.099999999999999645e-01 1.230591174431147738e+00
2.199999999999999734e-01 1.198944465247442359e+00
2.299999999999999822e-01 1.167832732167257692e+00
2.399999999999999911e-01 1.137242956254150617e+00
2.500000000000000000e-01 1.107162623093856268e+00
2.600000000000000089e-01 1.077579687545908271e+00
2.700000000000000178e-01 1.048482538939098818e+00
2.800000000000000266e-01 1.019859966636187609e+00
2.900000000000000355e-01 9.917011255949772508e-01
3.000000000000000444e-01 9.639955017238401869e-01
3.100000000000000533e-01 9.367328765842293237e-01
3.200000000000000622e-01 9.099032912200746281e-01
3.300000000000000711e-01 8.834970086920570509e-01
3.399999999999999689e-01 8.575044749675180267e-01
3.499999999999999778e-01 8.319162779004301012e-01
3.599999999999999867e-01 8.067231039080838828e-01
3.699999999999999956e-01 7.819156921590039167e-01
3.800000000000000044e-01 7.574847859899868086e-01
3.900000000000000133e-01 7.334210818941468979e-01
4.000000000000000222e-01 7.097151755944041129e-01
4.100000000000000311e-01 6.863575061659495935e-01
4.200000000000000400e-01 6.633382984288500595e-01
4.300000000000000488e-01 6.406475046094205483e-01
4.400000000000000577e-01 6.182747465454737634e-01
4.500000000000000666e-01 5.962092595668585515e-01
4.599999999999999645e-01 5.744398404905539657e-01
4.699999999999999734e-01 5.529548010709103290e-01
4.799999999999999822e-01 5.317419296680859775e-01
4.899999999999999911e-01 5.107884633247411488e-01
5.000000000000000000e-01 4.900810721718414920e-01


==> mu_2.dat <==
-5.000000000000000000e-01 6.323958180384488870e+00
-4.899999999999999911e-01 6.139938020645972827e+00
-4.799999999999999822e-01 5.963505004999875680e+00
-4.699999999999999734e-01 5.794257406145558953e+00
-4.600000000000000200e-01 5.631816079879389036e+00
-4.500000000000000111e-01 5.475823203710972642e+00
-4.400000000000000022e-01 5.325941084402130876e+00
-4.299999999999999933e-01 5.181851031198577928e+00
-4.199999999999999845e-01 5.043252290513315472e+00
-4.100000000000000311e-01 4.909861038706725189e+00
-4.000000000000000222e-01 4.781409429367216468e+00
-3.900000000000000133e-01 4.657644692434903533e+00
-3.800000000000000044e-01 4.538328282103287314e+00
-3.699999999999999956e-01 4.423235070532203217e+00
-3.599999999999999867e-01 4.312152586316984504e+00
-3.499999999999999778e-01 4.204880293506550792e+00
-3.399999999999999689e-01 4.101228910073550615e+00
-3.299999999999999600e-01 4.001019764974373061e+00
-3.200000000000000067e-01 3.904084189038709241e+00
-3.099999999999999978e-01 3.810262940752804361e+00
-2.999999999999999889e-01 3.719405663574876009e+00
-2.900000000000000355e-01 3.631370373545814267e+00
-2.800000000000000266e-01 3.546022976181963493e+00
-2.700000000000000178e-01 3.463236810340534877e+00
-2.600000000000000089e-01 3.382892216972241073e+00
-2.500000000000000000e-01 3.304876135150465188e+00
-2.399999999999999911e-01 3.229081718521759292e+00
-2.299999999999999822e-01 3.155407975382904517e+00
-2.199999999999999734e-01 3.083759429508502237e+00
-2.100000000000000200e-01 3.014045799159377204e+00
-2.000000000000000111e-01 2.946181696911124082e+00
-1.900000000000000022e-01 2.880086346366515393e+00
-1.799999999999999933e-01 2.815683314131055770e+00
-1.699999999999999845e-01 2.752900258375889031e+00
-1.599999999999999756e-01 2.691668694029919706e+00
-1.499999999999999667e-01 2.631923767696239924e+00
-1.400000000000000133e-01 2.573604049901715207e+00
-1.300000000000000044e-01 2.516651337021769574e+00
-1.199999999999999956e-01 2.461010465788941115e+00
-1.099999999999999867e-01 2.406629138420699476e+00
-9.999999999999997780e-02 2.353457758430183233e+00
-8.999999999999996891e-02 2.301449275335439637e+00
-8.000000000000001554e-02 2.250559038958371616e+00
-7.000000000000000666e-02 2.200744662094675785e+00
-5.999999999999999778e-02 2.151965890879925958e+00
-4.999999999999998890e-02 2.104184482875445461e+00
-3.999999999999998002e-02 2.057364092053605376e+00
-2.999999999999997113e-02 2.011470160047728495e+00
-2.000000000000001776e-02 1.966469813924880405e+00
-1.000000000000000888e-02 1.922331769417453984e+00
0.000000000000000000e+00 1.879026239526547126e+00
1.000000000000000888e-02 1.836524848010277822e+00
2.000000000000001776e-02 1.794800547728715667e+00
3.000000000000002665e-02 1.753827543162028268e+00
4.000000000000003553e-02 1.713581216851594924e+00
5.000000000000004441e-02 1.674038060134708461e+00
6.000000000000005329e-02 1.635175606564106321e+00
7.000000000000006217e-02 1.596972369251061563e+00
7.999999999999996003e-02 1.559407780904216168e+00
8.999999999999996891e-02 1.522462136722408488e+00
9.999999999999997780e-02 1.486116540017804688e+00
1.099999999999999867e-01 1.450352850014540174e+00
1.199999999999999956e-01 1.415153632099359404e+00
1.300000000000000044e-01 1.380502110051317066e+00
1.400000000000000133e-01 1.346382120212338496e+00
1.500000000000000222e-01 1.312778067464039689e+00
1.600000000000000311e-01 1.279674882901661759e+00
1.700000000000000400e-01 1.247057983026863770e+00
1.800000000000000488e-01 1.214913230521214915e+00
1.900000000000000577e-01 1.183226896283886109e+00
2.000000000000000666e-01 1.151985622971827938e+00
2.099999999999999645e-01 1.121176389784132699e+00
2.199999999999999734e-01 1.090786478450573860e+00
2.299999999999999822e-01 1.060803440618942606e+00
2.399999999999999911e-01 1.031215066439282513e+00
2.500000000000000000e-01 1.002009354450521528e+00
2.600000000000000089e-01 9.731744828204274000e-01
2.700000000000000178e-01 9.446987819407166587e-01
2.800000000000000266e-01 9.165707084664351800e-01
2.900000000000000355e-01 8.887788208178106775e-01
3.000000000000000444e-01 8.613117562573473496e-01
3.100000000000000533e-01 8.341582094728532404e-01
3.200000000000000622e-01 8.073069128450351961e-01
3.300000000000000711e-01 7.807466180812436818e-01
3.399999999999999689e-01 7.544660795996332991e-01
3.499999999999999778e-01 7.284540389017152284e-01
3.599999999999999867e-01 7.026992101586843065e-01
3.699999999999999956e-01 6.771902664071095534e-01
3.800000000000000044e-01 6.519158258137444095e-01
3.900000000000000133e-01 6.268644373291576422e-01
4.000000000000000222e-01 6.020245650680707827e-01
4.100000000000000311e-01 5.773845701776728623e-01
4.200000000000000400e-01 5.529326893371644402e-01
4.300000000000000488e-01 5.286570085333882618e-01
4.400000000000000577e-01 5.045454314522500594e-01
4.500000000000000666e-01 4.805856414254597864e-01
4.599999999999999645e-01 4.567650568107226583e-01
4.699999999999999734e-01 4.330707801928209699e-01
4.799999999999999822e-01 4.094895427843844304e-01
4.899999999999999911e-01 3.860076466456919819e-01
5.000000000000000000e-01 3.626109086943586357e-01


==> mu_inf.dat <==
-5.000000000000000000e-01 6.079846916843585802e+00
-4.899999999999999911e-01 5.907306341940333105e+00
-4.799999999999999822e-01 5.741737933809686112e+00
-4.699999999999999734e-01 5.582774953430527098e+00
-4.600000000000000200e-01 5.430071174540225698e+00
-4.500000000000000111e-01 5.283983266387251021e+00
-4.400000000000000022e-01 5.142152289574823065e+00
-4.299999999999999933e-01 5.006337467143779030e+00
-4.199999999999999845e-01 4.875580440370827162e+00
-4.100000000000000311e-01 4.749621749471266696e+00
-4.000000000000000222e-01 4.628216495774111650e+00
-3.900000000000000133e-01 4.511133500812297470e+00
-3.800000000000000044e-01 4.398653406351686002e+00
-3.699999999999999956e-01 4.289073733583124159e+00
-3.599999999999999867e-01 4.184154004370985724e+00
-3.499999999999999778e-01 4.081839479909197266e+00
-3.399999999999999689e-01 3.983329227357788938e+00
-3.299999999999999600e-01 3.888002184340205503e+00
-3.200000000000000067e-01 3.796090358293679579e+00
-3.099999999999999978e-01 3.706659293391604493e+00
-2.999999999999999889e-01 3.619617960734430540e+00
-2.900000000000000355e-01 3.535562446690696525e+00
-2.800000000000000266e-01 3.453998904036836848e+00
-2.700000000000000178e-01 3.374811171641262320e+00
-2.600000000000000089e-01 3.297889474979887048e+00
-2.500000000000000000e-01 3.223130064472411238e+00
-2.399999999999999911e-01 3.150434862886513532e+00
-2.299999999999999822e-01 3.079711141762929039e+00
-2.199999999999999734e-01 3.010871194126582662e+00
-2.100000000000000200e-01 2.943832068340980879e+00
-2.000000000000000111e-01 2.878515275639561999e+00
-1.900000000000000022e-01 2.814846535061054755e+00
-1.799999999999999933e-01 2.752755535703987899e+00
-1.699999999999999845e-01 2.692393351768091136e+00
-1.599999999999999756e-01 2.633043972414150335e+00
-1.499999999999999667e-01 2.575300614481771611e+00
-1.400000000000000133e-01 2.519085322003153493e+00
-1.300000000000000044e-01 2.463945349540587859e+00
-1.199999999999999956e-01 2.409849198089755618e+00
-1.099999999999999867e-01 2.357121819837312948e+00
-9.999999999999997780e-02 2.305527563558105619e+00
-8.999999999999996891e-02 2.255022946356365576e+00
-8.000000000000001554e-02 2.205566674677909234e+00
-7.000000000000000666e-02 2.157119524318142467e+00
-5.999999999999999778e-02 2.109644212431422527e+00
-4.999999999999998890e-02 2.063105291568034794e+00
-3.999999999999998002e-02 2.017469042440354965e+00
-2.999999999999997113e-02 1.972842982770916187e+00
-2.000000000000001776e-02 1.928777727615911708e+00
-1.000000000000000888e-02 1.885662991926121190e+00
0.000000000000000000e+00 1.843331411403947850e+00
1.000000000000000888e-02 1.801756512431576862e+00
2.000000000000001776e-02 1.760913022189074972e+00
3.000000000000002665e-02 1.720776800967459330e+00
4.000000000000003553e-02 1.681324768819906890e+00
5.000000000000004441e-02 1.642534844411101425e+00
6.000000000000005329e-02 1.604385879195152409e+00
7.000000000000006217e-02 1.566966466940749925e+00
7.999999999999996003e-02 1.529930545515169049e+00
8.999999999999996891e-02 1.493586023918868744e+00
9.999999999999997780e-02 1.457806047539823124e+00
1.099999999999999867e-01 1.422573289169714705e+00
1.199999999999999956e-01 1.387871027884426178e+00
1.300000000000000044e-01 1.353683108995462181e+00
1.400000000000000133e-01 1.320089611048675948e+00
1.500000000000000222e-01 1.286788195667564194e+00
1.600000000000000311e-01 1.254144343564683073e+00
1.700000000000000400e-01 1.221768794377398271e+00
1.800000000000000488e-01 1.189926706655830113e+00
1.900000000000000577e-01 1.158511301204829369e+00
2.000000000000000666e-01 1.127509118640351637e+00
2.099999999999999645e-01 1.096906920208112535e+00
2.199999999999999734e-01 1.066691645635717389e+00
2.299999999999999822e-01 1.036850378331693356e+00
2.399999999999999911e-01 1.007457454070945335e+00
2.500000000000000000e-01 9.782386618752068053e-01
2.600000000000000089e-01 9.494427373360612155e-01
2.700000000000000178e-01 9.210568199995703420e-01
2.800000000000000266e-01 8.928070350576149394e-01
2.900000000000000355e-01 8.649416057292775850e-01
3.000000000000000444e-01 8.373605142572702054e-01
3.100000000000000533e-01 8.100506193059493487e-01
3.200000000000000622e-01 7.829985925329880914e-01
3.300000000000000711e-01 7.561908867342415075e-01
3.399999999999999689e-01 7.296137067986625535e-01
3.499999999999999778e-01 7.032529787987216174e-01
3.599999999999999867e-01 6.770943272835314719e-01
3.699999999999999956e-01 6.511230517437678333e-01
3.800000000000000044e-01 6.253241096021060486e-01
3.900000000000000133e-01 5.996820934205744358e-01
4.000000000000000222e-01 5.742865019950191829e-01
4.100000000000000311e-01 5.488053709936551172e-01
4.200000000000000400e-01 5.235379879422494831e-01
4.300000000000000488e-01 4.983621863186571410e-01
4.400000000000000577e-01 4.732607185310364617e-01
4.500000000000000666e-01 4.482160016674163749e-01
4.599999999999999645e-01 4.232101503096239448e-01
4.699999999999999734e-01 3.982250176027095634e-01
4.799999999999999822e-01 3.732422432115485300e-01
4.899999999999999911e-01 3.483935497081838140e-01
5.000000000000000000e-01 3.232096150892047604e-01


==> w_n=0_m=2.dat <==
-25.00000 1.00000
-24.97500 1.00000
-24.95000 1.00000
-24.92500 1.00000
-24.90000 1.00000
-24.87500 1.00000
-24.85000 1.00000
-24.82500 1.00000
-24.80000 1.00000
-24.77500 1.00000
-24.75000 1.00000
-24.72500 1.00000
-24.70000 1.00000
-24.67500 1.00000
-24.65000 1.00000
-24.62500 1.00000
-24.60000 1.00000
-24.57500 1.00000
-24.55000 1.00000
-24.52500 1.00000
-24.50000 1.00000
-24.47500 1.00000
-24.45000 1.00000
-24.42500 1.00000
-24.40000 1.00000
-24.37500 1.00000
-24.35000 1.00000
-24.32500 1.00000
-24.30000 1.00000
-24.27500 1.00000
-24.25000 1.00000
-24.22500 1.00000
-24.20000 1.00000
-24.17500 1.00000
-24.15000 1.00000
-24.12500 1.00000
-24.10000 1.00000
-24.07500 1.00000
-24.05000 1.00000
-24.02500 1.00000
-24.00000 1.00000
-23.97500 1.00000
-23.95000 1.00000
-23.92500 1.00000
-23.90000 1.00000
-23.87500 1.00000
-23.85000 1.00000
-23.82500 1.00000
-23.80000 1.00000
-23.77500 1.00000
-23.75000 1.00000
-23.72500 1.00000
-23.70000 1.00000
-23.67500 1.00000
-23.65000 1.00000
-23.62500 1.00000
-23.60000 1.00000
-23.57500 1.00000
-23.55000 1.00000
-23.52500 1.00000
-23.50000 1.00000
-23.47500 1.00000
-23.45000 1.00000
-23.42500 1.00000
-23.40000 1.00000
-23.37500 1.00000
-23.35000 1.00000
-23.32500 1.00000
-23.30000 1.00000
-23.27500 1.00000
-23.25000 1.00000
-23.22500 1.00000
-23.20000 1.00000
-23.17500 1.00000
-23.15000 1.00000
-23.12500 1.00000
-23.10000 1.00000
-23.07500 1.00000
-23.05000 1.00000
-23.02500 1.00000
-23.00000 1.00000
-22.97500 1.00000
-22.95000 1.00000
-22.92500 1.00000
-22.90000 1.00000
-22.87500 1.00000
-22.85000 1.00000
-22.82500 1.00000
-22.80000 1.00000
-22.77500 1.00000
-22.75000 1.00000
-22.72500 1.00000
-22.70000 1.00000
-22.67500 1.00000
-22.65000 1.00000
-22.62500 1.00000
-22.60000 1.00000
-22.57500 1.00000
-22.55000 1.00000
-22.52500 1.00000
-22.50000 1.00000
-22.47500 1.00000
-22.45000 1.00000
-22.42500 1.00000
-22.40000 1.00000
-22.37500 1.00000
-22.35000 1.00000
-22.32500 1.00000
-22.30000 1.00000
-22.27500 1.00000
-22.25000 1.00000
-22.22500 1.00000
-22.20000 1.00000
-22.17500 1.00000
-22.15000 1.00000
-22.12500 1.00000
-22.10000 1.00000
-22.07500 1.00000
-22.05000 1.00000
-22.02500 1.00000
-22.00000 1.00000
-21.97500 1.00000
-21.95000 1.00000
-21.92500 1.00000
-21.90000 1.00000
-21.87500 1.00000
-21.85000 1.00000
-21.82500 1.00000
-21.80000 1.00000
-21.77500 1.00000
-21.75000 1.00000
-21.72500 1.00000
-21.70000 1.00000
-21.67500 1.00000
-21.65000 1.00000
-21.62500 1.00000
-21.60000 1.00000
-21.57500 1.00000
-21.55000 1.00000
-21.52500 1.00000
-21.50000 1.00000
-21.47500 1.00000
-21.45000 1.00000
-21.42500 1.00000
-21.40000 1.00000
-21.37500 1.00000
-21.35000 1.00000
-21.32500 1.00000
-21.30000 1.00000
-21.27500 1.00000
-21.25000 1.00000
-21.22500 1.00000
-21.20000 1.00000
-21.17500 1.00000
-21.15000 1.00000
-21.12500 1.00000
-21.10000 1.00000
-21.07500 1.00000
-21.05000 1.00000
-21.02500 1.00000
-21.00000 1.00000
-20.97500 1.00000
-20.95000 1.00000
-20.92500 1.00000
-20.90000 1.00000
-20.87500 1.00000
-20.85000 1.00000
-20.82500 1.00000
-20.80000 1.00000
-20.77500 1.00000
-20.75000 1.00000
-20.72500 1.00000
-20.70000 1.00000
-20.67500 1.00000
-20.65000 1.00000
-20.62500 1.00000
-20.60000 1.00000
-20.57500 1.00000
-20.55000 1.00000
-20.52500 1.00000
-20.50000 1.00000
-20.47500 1.00000
-20.45000 1.00000
-20.42500 1.00000
-20.40000 1.00000
-20.37500 1.00000
-20.35000 1.00000
-20.32500 1.00000
-20.30000 1.00000
-20.27500 1.00000
-20.25000 1.00000
-20.22500 1.00000
-20.20000 1.00000
-20.17500 1.00000
-20.15000 1.00000
-20.12500 1.00000
-20.10000 1.00000
-20.07500 1.00000
-20.05000 1.00000
-20.02500 1.00000
-20.00000 1.00000
-19.97500 1.00000
-19.95000 1.00000
-19.92500 1.00000
-19.90000 1.00000
-19.87500 1.00000
-19.85000 1.00000
-19.82500 1.00000
-19.80000 1.00000
-19.77500 1.00000
-19.75000 1.00000
-19.72500 1.00000
-19.70000 1.00000
-19.67500 1.00000
-19.65000 1.00000
-19.62500 1.00000
-19.60000 1.00000
-19.57500 1.00000
-19.55000 1.00000
-19.52500 1.00000
-19.50000 1.00000
-19.47500 1.00000
-19.45000 1.00000
-19.42500 1.00000
-19.40000 1.00000
-19.37500 1.00000
-19.35000 1.00000
-19.32500 1.00000
-19.30000 1.00000
-19.27500 1.00000
-19.25000 1.00000
-19.22500 1.00000
-19.20000 1.00000
-19.17500 1.00000
-19.15000 1.00000
-19.12500 1.00000
-19.10000 1.00000
-19.07500 1.00000
-19.05000 1.00000
-19.02500 1.00000
-19.00000 1.00000
-18.97500 1.00000
-18.95000 1.00000
-18.92500 1.00000
-18.90000 1.00000
-18.87500 1.00000
-18.85000 1.00000
-18.82500 1.00000
-18.80000 1.00000
-18.77500 1.00000
-18.75000 1.00000
-18.72500 1.00000
-18.70000 1.00000
-18.67500 1.00000
-18.65000 1.00000
-18.62500 1.00000
-18.60000 1.00000
-18.57500 1.00000
-18.55000 1.00000
-18.52500 1.00000
-18.50000 1.00000
-18.47500 1.00000
-18.45000 1.00000
-18.42500 1.00000
-18.40000 1.00000
-18.37500 1.00000
-18.35000 1.00000
-18.32500 1.00000
-18.30000 1.00000
-18.27500 1.00000
-18.25000 1.00000
-18.22500 1.00000
-18.20000 1.00000
-18.17500 1.00000
-18.15000 1.00000
-18.12500 1.00000
-18.10000 1.00000
-18.07500 1.00000
-18.05000 1.00000
-18.02500 1.00000
-18.00000 1.00000
-17.97500 1.00000
-17.95000 1.00000
-17.92500 1.00000
-17.90000 1.00000
-17.87500 1.00000
-17.85000 1.00000
-17.82500 1.00000
-17.80000 1.00000
-17.77500 1.00000
-17.75000 1.00000
-17.72500 1.00000
-17.70000 1.00000
-17.67500 1.00000
-17.65000 1.00000
-17.62500 1.00000
-17.60000 1.00000
-17.57500 1.00000
-17.55000 1.00000
-17.52500 1.00000
-17.50000 1.00000
-17.47500 1.00000
-17.45000 1.00000
-17.42500 1.00000
-17.40000 1.00000
-17.37500 1.00000
-17.35000 1.00000
-17.32500 1.00000
-17.30000 1.00000
-17.27500 1.00000
-17.25000 1.00000
-17.22500 1.00000
-17.20000 1.00000
-17.17500 1.00000
-17.15000 1.00000
-17.12500 1.00000
-17.10000 1.00000
-17.07500 1.00000
-17.05000 1.00000
-17.02500 1.00000
-17.00000 1.00000
-16.97500 1.00000
-16.95000 1.00000
-16.92500 1.00000
-16.90000 1.00000
-16.87500 1.00000
-16.85000 1.00000
-16.82500 1.00000
-16.80000 1.00000
-16.77500 1.00000
-16.75000 1.00000
-16.72500 1.00000
-16.70000 1.00000
-16.67500 1.00000
-16.65000 1.00000
-16.62500 1.00000
-16.60000 1.00000
-16.57500 1.00000
-16.55000 1.00000
-16.52500 1.00000
-16.50000 1.00000
-16.47500 1.00000
-16.45000 1.00000
-16.42500 1.00000
-16.40000 1.00000
-16.37500 1.00000
-16.35000 1.00000
-16.32500 1.00000
-16.30000 1.00000
-16.27500 1.00000
-16.25000 1.00000
-16.22500 1.00000
-16.20000 1.00000
-16.17500 1.00000
-16.15000 1.00000
-16.12500 1.00000
-16.10000 1.00000
-16.07500 1.00000
-16.05000 1.00000
-16.02500 1.00000
-16.00000 1.00000
-15.97500 1.00000
-15.95000 1.00000
-15.92500 1.00000
-15.90000 1.00000
-15.87500 1.00000
-15.85000 1.00000
-15.82500 1.00000
-15.80000 1.00000
-15.77500 1.00000
-15.75000 1.00000
-15.72500 1.00000
-15.70000 1.00000
-15.67500 1.00000
-15.65000 1.00000
-15.62500 1.00000
-15.60000 1.00000
-15.57500 1.00000
-15.55000 1.00000
-15.52500 1.00000
-15.50000 1.00000
-15.47500 1.00000
-15.45000 1.00000
-15.42500 1.00000
-15.40000 1.00000
-15.37500 1.00000
-15.35000 1.00000
-15.32500 1.00000
-15.30000 1.00000
-15.27500 1.00000
-15.25000 1.00000
-15.22500 1.00000
-15.20000 1.00000
-15.17500 1.00000
-15.15000 0.99974
-15.12500 0.99976
-15.10000 0.99977
-15.07500 0.99978
-15.05000 0.99979
-15.02500 0.99980
-15.00000 0.99980
-14.97500 0.99981
-14.95000 0.99982
-14.92500 0.99983
-14.90000 0.99983
-14.87500 0.99984
-14.85000 0.99985
-14.82500 0.99985
-14.80000 0.99986
-14.77500 0.99986
-14.75000 0.99987
-14.72500 0.99987
-14.70000 0.99988
-14.67500 0.99988
-14.65000 0.99988
-14.62500 0.99989
-14.60000 0.99989
-14.57500 0.99989
-14.55000 0.99990
-14.52500 0.99990
-14.50000 0.99990
-14.47500 0.99991
-14.45000 0.99991
-14.42500 0.99991
-14.40000 0.99991
-14.37500 0.99991
-14.35000 0.99991
-14.32500 0.99992
-14.30000 0.99992
-14.27500 0.99992
-14.25000 0.99992
-14.22500 0.99992
-14.20000 0.99992
-14.17500 0.99992
-14.15000 0.99992
-14.12500 0.99992
-14.10000 0.99992
-14.07500 0.99992
-14.05000 0.99992
-14.02500 0.99992
-14.00000 0.99992
-13.97500 0.99992
-13.95000 0.99992
-13.92500 0.99992
-13.90000 0.99992
-13.87500 0.99992
-13.85000 0.99992
-13.82500 0.99992
-13.80000 0.99992
-13.77500 0.99992
-13.75000 0.99992
-13.72500 0.99992
-13.70000 0.99992
-13.67500 0.99991
-13.65000 0.99991
-13.62500 0.99991
-13.60000 0.99991
-13.57500 0.99991
-13.55000 0.99991
-13.52500 0.99991
-13.50000 0.99990
-13.47500 0.99990
-13.45000 0.99990
-13.42500 0.99990
-13.40000 0.99990
-13.37500 0.99989
-13.35000 0.99989
-13.32500 0.99989
-13.30000 0.99989
-13.27500 0.99989
-13.25000 0.99988
-13.22500 0.99988
-13.20000 0.99988
-13.17500 0.99987
-13.15000 0.99987
-13.12500 0.99987
-13.10000 0.99987
-13.07500 0.99986
-13.05000 0.99986
-13.02500 0.99986
-13.00000 0.99985
-12.97500 0.99985
-12.95000 0.99985
-12.92500 0.99984
-12.90000 0.99984
-12.87500 0.99983
-12.85000 0.99983
-12.82500 0.99983
-12.80000 0.99982
-12.77500 0.99982
-12.75000 0.99981
-12.72500 0.99981
-12.70000 0.99980
-12.67500 0.99980
-12.65000 0.99979
-12.62500 0.99979
-12.60000 0.99978
-12.57500 0.99978
-12.55000 0.99977
-12.52500 0.99977
-12.50000 0.99976
-12.47500 0.99976
-12.45000 0.99975
-12.42500 0.99974
-12.40000 0.99974
-12.37500 0.99973
-12.35000 0.99972
-12.32500 0.99972
-12.30000 0.99971
-12.27500 0.99970
-12.25000 0.99970
-12.22500 0.99969
-12.20000 0.99968
-12.17500 0.99967
-12.15000 0.99966
-12.12500 0.99965
-12.10000 0.99965
-12.07500 0.99964
-12.05000 0.99963
-12.02500 0.99962
-12.00000 0.99961
-11.97500 0.99960
-11.95000 0.99959
-11.92500 0.99958
-11.90000 0.99957
-11.87500 0.99956
-11.85000 0.99955
-11.82500 0.99953
-11.80000 0.99952
-11.77500 0.99951
-11.75000 0.99950
-11.72500 0.99949
-11.70000 0.99947
-11.67500 0.99946
-11.65000 0.99945
-11.62500 0.99943
-11.60000 0.99942
-11.57500 0.99940
-11.55000 0.99939
-11.52500 0.99937
-11.50000 0.99936
-11.47500 0.99934
-11.45000 0.99932
-11.42500 0.99931
-11.40000 0.99929
-11.37500 0.99927
-11.35000 0.99925
-11.32500 0.99923
-11.30000 0.99921
-11.27500 0.99919
-11.25000 0.99917
-11.22500 0.99915
-11.20000 0.99913
-11.17500 0.99911
-11.15000 0.99909
-11.12500 0.99906
-11.10000 0.99904
-11.07500 0.99902
-11.05000 0.99899
-11.02500 0.99897
-11.00000 0.99894
-10.97500 0.99891
-10.95000 0.99888
-10.92500 0.99886
-10.90000 0.99883
-10.87500 0.99880
-10.85000 0.99877
-10.82500 0.99874
-10.80000 0.99870
-10.77500 0.99867
-10.75000 0.99864
-10.72500 0.99860
-10.70000 0.99857
-10.67500 0.99853
-10.65000 0.99849
-10.62500 0.99846
-10.60000 0.99842
-10.57500 0.99838
-10.55000 0.99834
-10.52500 0.99829
-10.50000 0.99825
-10.47500 0.99821
-10.45000 0.99816
-10.42500 0.99812
-10.40000 0.99807
-10.37500 0.99802
-10.35000 0.99797
-10.32500 0.99792
-10.30000 0.99786
-10.27500 0.99781
-10.25000 0.99776
-10.22500 0.99770
-10.20000 0.99764
-10.17500 0.99758
-10.15000 0.99752
-10.12500 0.99746
-10.10000 0.99739
-10.07500 0.99733
-10.05000 0.99726
-10.02500 0.99719
-10.00000 0.99712
-9.97500 0.99705
-9.95000 0.99697
-9.92500 0.99689
-9.90000 0.99682
-9.87500 0.99674
-9.85000 0.99665
-9.82500 0.99657
-9.80000 0.99648
-9.77500 0.99639
-9.75000 0.99630
-9.72500 0.99621
-9.70000 0.99611
-9.67500 0.99601
-9.65000 0.99591
-9.62500 0.99581
-9.60000 0.99570
-9.57500 0.99560
-9.55000 0.99548
-9.52500 0.99537
-9.50000 0.99525
-9.47500 0.99513
-9.45000 0.99501
-9.42500 0.99488
-9.40000 0.99476
-9.37500 0.99462
-9.35000 0.99449
-9.32500 0.99435
-9.30000 0.99421
-9.27500 0.99406
-9.25000 0.99391
-9.22500 0.99376
-9.20000 0.99360
-9.17500 0.99344
-9.15000 0.99327
-9.12500 0.99310
-9.10000 0.99293
-9.07500 0.99275
-9.05000 0.99257
-9.02500 0.99238
-9.00000 0.99219
-8.97500 0.99199
-8.95000 0.99179
-8.92500 0.99158
-8.90000 0.99137
-8.87500 0.99115
-8.85000 0.99093
-8.82500 0.99070
-8.80000 0.99046
-8.77500 0.99022
-8.75000 0.98998
-8.72500 0.98973
-8.70000 0.98947
-8.67500 0.98920
-8.65000 0.98893
-8.62500 0.98865
-8.60000 0.98836
-8.57500 0.98807
-8.55000 0.98777
-8.52500 0.98746
-8.50000 0.98715
-8.47500 0.98683
-8.45000 0.98649
-8.42500 0.98615
-8.40000 0.98581
-8.37500 0.98545
-8.35000 0.98508
-8.32500 0.98471
-8.30000 0.98432
-8.27500 0.98393
-8.25000 0.98353
-8.22500 0.98311
-8.20000 0.98269
-8.17500 0.98226
-8.15000 0.98181
-8.12500 0.98135
-8.10000 0.98089
-8.07500 0.98041
-8.05000 0.97992
-8.02500 0.97941
-8.00000 0.97890
-7.97500 0.97837
-7.95000 0.97783
-7.92500 0.97727
-7.90000 0.97670
-7.87500 0.97612
-7.85000 0.97552
-7.82500 0.97491
-7.80000 0.97428
-7.77500 0.97364
-7.75000 0.97298
-7.72500 0.97231
-7.70000 0.97161
-7.67500 0.97091
-7.65000 0.97018
-7.62500 0.96944
-7.60000 0.96867
-7.57500 0.96789
-7.55000 0.96709
-7.52500 0.96627
-7.50000 0.96543
-7.47500 0.96457
-7.45000 0.96369
-7.42500 0.96279
-7.40000 0.96187
-7.37500 0.96092
-7.35000 0.95995
-7.32500 0.95895
-7.30000 0.95794
-7.27500 0.95689
-7.25000 0.95582
-7.22500 0.95473
-7.20000 0.95361
-7.17500 0.95246
-7.15000 0.95129
-7.12500 0.95008
-7.10000 0.94885
-7.07500 0.94759
-7.05000 0.94630
-7.02500 0.94497
-7.00000 0.94362
-6.97500 0.94223
-6.95000 0.94081
-6.92500 0.93935
-6.90000 0.93786
-6.87500 0.93634
-6.85000 0.93478
-6.82500 0.93318
-6.80000 0.93154
-6.77500 0.92987
-6.75000 0.92815
-6.72500 0.92640
-6.70000 0.92460
-6.67500 0.92276
-6.65000 0.92088
-6.62500 0.91896
-6.60000 0.91699
-6.57500 0.91497
-6.55000 0.91291
-6.52500 0.91079
-6.50000 0.90863
-6.47500 0.90642
-6.45000 0.90416
-6.42500 0.90185
-6.40000 0.89948
-6.37500 0.89706
-6.35000 0.89459
-6.32500 0.89206
-6.30000 0.88947
-6.27500 0.88682
-6.25000 0.88411
-6.22500 0.88134
-6.20000 0.87851
-6.17500 0.87562
-6.15000 0.87266
-6.12500 0.86963
-6.10000 0.86654
-6.07500 0.86338
-6.05000 0.86015
-6.02500 0.85685
-6.00000 0.85348
-5.97500 0.85003
-5.95000 0.84651
-5.92500 0.84291
-5.90000 0.83923
-5.87500 0.83548
-5.85000 0.83164
-5.82500 0.82773
-5.80000 0.82373
-5.77500 0.81964
-5.75000 0.81547
-5.72500 0.81121
-5.70000 0.80686
-5.67500 0.80243
-5.65000 0.79790
-5.62500 0.79327
-5.60000 0.78856
-5.57500 0.78374
-5.55000 0.77883
-5.52500 0.77382
-5.50000 0.76871
-5.47500 0.76350
-5.45000 0.75819
-5.42500 0.75277
-5.40000 0.74724
-5.37500 0.74161
-5.35000 0.73586
-5.32500 0.73001
-5.30000 0.72405
-5.27500 0.71797
-5.25000 0.71178
-5.22500 0.70547
-5.20000 0.69904
-5.17500 0.69250
-5.15000 0.68584
-5.12500 0.67906
-5.10000 0.67215
-5.07500 0.66512
-5.05000 0.65797
-5.02500 0.65069
-5.00000 0.64329
-4.97500 0.63575
-4.95000 0.62809
-4.92500 0.62030
-4.90000 0.61238
-4.87500 0.60433
-4.85000 0.59614
-4.82500 0.58783
-4.80000 0.57938
-4.77500 0.57079
-4.75000 0.56207
-4.72500 0.55322
-4.70000 0.54423
-4.67500 0.53510
-4.65000 0.52584
-4.62500 0.51644
-4.60000 0.50691
-4.57500 0.49724
-4.55000 0.48743
-4.52500 0.47748
-4.50000 0.46740
-4.47500 0.45718
-4.45000 0.44683
-4.42500 0.43635
-4.40000 0.42573
-4.37500 0.41497
-4.35000 0.40408
-4.32500 0.39307
-4.30000 0.38192
-4.27500 0.37064
-4.25000 0.35924
-4.22500 0.34771
-4.20000 0.33605
-4.17500 0.32428
-4.15000 0.31238
-4.12500 0.30036
-4.10000 0.28823
-4.07500 0.27599
-4.05000 0.26363
-4.02500 0.25117
-4.00000 0.23860
-3.97500 0.22593
-3.95000 0.21316
-3.92500 0.20030
-3.90000 0.18734
-3.87500 0.17430
-3.85000 0.16117
-3.82500 0.14796
-3.80000 0.13468
-3.77500 0.12132
-3.75000 0.10790
-3.72500 0.09442
-3.70000 0.08088
-3.67500 0.06729
-3.65000 0.05366
-3.62500 0.03998
-3.60000 0.02627
-3.57500 0.01253
-3.55000 -0.00123
-3.52500 -0.01502
-3.50000 -0.02881
-3.47500 -0.04261
-3.45000 -0.05640
-3.42500 -0.07019
-3.40000 -0.08397
-3.37500 -0.09772
-3.35000 -0.11145
-3.32500 -0.12514
-3.30000 -0.13879
-3.27500 -0.15240
-3.25000 -0.16595
-3.22500 -0.17944
-3.20000 -0.19287
-3.17500 -0.20622
-3.15000 -0.21949
-3.12500 -0.23267
-3.10000 -0.24576
-3.07500 -0.25875
-3.05000 -0.27163
-3.02500 -0.28440
-3.00000 -0.29706
-2.97500 -0.30958
-2.95000 -0.32198
-2.92500 -0.33425
-2.90000 -0.34637
-2.87500 -0.35835
-2.85000 -0.37018
-2.82500 -0.38185
-2.80000 -0.39336
-2.77500 -0.40471
-2.75000 -0.41589
-2.72500 -0.42689
-2.70000 -0.43772
-2.67500 -0.44838
-2.65000 -0.45885
-2.62500 -0.46913
-2.60000 -0.47922
-2.57500 -0.48913
-2.55000 -0.49884
-2.52500 -0.50836
-2.50000 -0.51768
-2.47500 -0.52680
-2.45000 -0.53573
-2.42500 -0.54445
-2.40000 -0.55297
-2.37500 -0.56129
-2.35000 -0.56941
-2.32500 -0.57732
-2.30000 -0.58504
-2.27500 -0.59254
-2.25000 -0.59985
-2.22500 -0.60695
-2.20000 -0.61385
-2.17500 -0.62055
-2.15000 -0.62704
-2.12500 -0.63334
-2.10000 -0.63943
-2.07500 -0.64533
-2.05000 -0.65103
-2.02500 -0.65653
-2.00000 -0.66183
-1.97500 -0.66694
-1.95000 -0.67185
-1.92500 -0.67657
-1.90000 -0.68110
-1.87500 -0.68544
-1.85000 -0.68958
-1.82500 -0.69354
-1.80000 -0.69730
-1.77500 -0.70088
-1.75000 -0.70427
-1.72500 -0.70747
-1.70000 -0.71048
-1.67500 -0.71331
-1.65000 -0.71595
-1.62500 -0.71840
-1.60000 -0.72067
-1.57500 -0.72274
-1.55000 -0.72463
-1.52500 -0.72633
-1.50000 -0.72783
-1.47500 -0.72915
-1.45000 -0.73027
-1.42500 -0.73119
-1.40000 -0.73192
-1.37500 -0.73244
-1.35000 -0.73276
-1.32500 -0.73287
-1.30000 -0.73277
-1.27500 -0.73245
-1.25000 -0.73191
-1.22500 -0.73114
-1.20000 -0.73015
-1.17500 -0.72891
-1.15000 -0.72742
-1.12500 -0.72569
-1.10000 -0.72368
-1.07500 -0.72141
-1.05000 -0.71885
-1.02500 -0.71600
-1.00000 -0.71284
-0.97500 -0.70936
-0.95000 -0.70554
-0.92500 -0.70137
-0.90000 -0.69683
-0.87500 -0.69191
-0.85000 -0.68657
-0.82500 -0.68080
-0.80000 -0.67456
-0.77500 -0.66785
-0.75000 -0.66061
-0.72500 -0.65283
-0.70000 -0.64446
-0.67500 -0.63547
-0.65000 -0.62581
-0.62500 -0.61544
-0.60000 -0.60431
-0.57500 -0.59235
-0.55000 -0.57952
-0.52500 -0.56574
-0.50000 -0.55095
-0.47500 -0.53507
-0.45000 -0.51802
-0.42500 -0.49971
-0.40000 -0.48005
-0.37500 -0.45895
-0.35000 -0.43631
-0.32500 -0.41202
-0.30000 -0.38601
-0.27500 -0.35817
-0.25000 -0.32843
-0.22500 -0.29674
-0.20000 -0.26306
-0.17500 -0.22741
-0.15000 -0.18983
-0.12500 -0.15043
-0.10000 -0.10937
-0.07500 -0.06691
-0.05000 -0.02332
-0.02500 0.02103
-0.00000 0.06575
0.02475 0.10999
0.04975 0.15422
0.07475 0.19763
0.09975 0.23986
0.12475 0.28064
0.14975 0.31975
0.17475 0.35703
0.19975 0.39240
0.22475 0.42581
0.24975 0.45727
0.27475 0.48682
0.29975 0.51453
0.32475 0.54047
0.34975 0.56474
0.37475 0.58744
0.39975 0.60867
0.42475 0.62852
0.44975 0.64709
0.47475 0.66448
0.49975 0.68076
0.52475 0.69603
0.54975 0.71035
0.57475 0.72379
0.59975 0.73642
0.62475 0.74831
0.64975 0.75949
0.67475 0.77003
0.69975 0.77998
0.72475 0.78936
0.74975 0.79823
0.77475 0.80662
0.79975 0.81455
0.82475 0.82207
0.84975 0.82920
0.87475 0.83596
0.89975 0.84238
0.92475 0.84848
0.94975 0.85428
0.97475 0.85980
0.99975 0.86505
1.02475 0.87006
1.04975 0.87484
1.07475 0.87939
1.09975 0.88374
1.12475 0.88789
1.14975 0.89186
1.17475 0.89566
1.19975 0.89929
1.22475 0.90276
1.24975 0.90609
1.27475 0.90928
1.29975 0.91234
1.32475 0.91527
1.34975 0.91809
1.37475 0.92079
1.39975 0.92338
1.42475 0.92587
1.44975 0.92827
1.47475 0.93057
1.49975 0.93278
1.52475 0.93492
1.54975 0.93697
1.57475 0.93894
1.59975 0.94084
1.62475 0.94268
1.64975 0.94444
1.67475 0.94614
1.69975 0.94779
1.72475 0.94937
1.74975 0.95090
1.77475 0.95237
1.79975 0.95380
1.82475 0.95517
1.84975 0.95650
1.87475 0.95778
1.89975 0.95902
1.92475 0.96022
1.94975 0.96138
1.97475 0.96250
1.99975 0.96358
2.02475 0.96463
2.04975 0.96565
2.07475 0.96663
2.09975 0.96758
2.12475 0.96850
2.14975 0.96939
2.17475 0.97025
2.19975 0.97109
2.22475 0.97190
2.24975 0.97268
2.27475 0.97344
2.29975 0.97418
2.32475 0.97490
2.34975 0.97559
2.37475 0.97626
2.39975 0.97691
2.42475 0.97755
2.44975 0.97816
2.47475 0.97875
2.49975 0.97933
2.52475 0.97989
2.54975 0.98044
2.57475 0.98096
2.59975 0.98148
2.62475 0.98198
2.64975 0.98246
2.67475 0.98293
2.69975 0.98339
2.72475 0.98383
2.74975 0.98426
2.77475 0.98468
2.79975 0.98508
2.82475 0.98548
2.84975 0.98586
2.87475 0.98624
2.89975 0.98660
2.92475 0.98695
2.94975 0.98729
2.97475 0.98763
2.99975 0.98795
3.02475 0.98827
3.04975 0.98857
3.07475 0.98887
3.09975 0.98916
3.12475 0.98944
3.14975 0.98972
3.17475 0.98998
3.19975 0.99024
3.22475 0.99050
3.24975 0.99074
3.27475 0.99098
3.29975 0.99121
3.32475 0.99144
3.34975 0.99166
3.37475 0.99187
3.39975 0.99208
3.42475 0.99229
3.44975 0.99248
3.47475 0.99268
3.49975 0.99286
3.52475 0.99305
3.54975 0.99322
3.57475 0.99340
3.59975 0.99357
3.62475 0.99373
3.64975 0.99389
3.67475 0.99405
3.69975 0.99420
3.72475 0.99434
3.74975 0.99449
3.77475 0.99463
3.79975 0.99476
3.82475 0.99490
3.84975 0.99503
3.87475 0.99515
3.89975 0.99527
3.92475 0.99539
3.94975 0.99551
3.97475 0.99562
3.99975 0.99573
4.02475 0.99584
4.04975 0.99595
4.07475 0.99605
4.09975 0.99615
4.12475 0.99625
4.14975 0.99634
4.17475 0.99643
4.19975 0.99652
4.22475 0.99661
4.24975 0.99669
4.27475 0.99678
4.29975 0.99686
4.32475 0.99694
4.34975 0.99701
4.37475 0.99709
4.39975 0.99716
4.42475 0.99723
4.44975 0.99730
4.47475 0.99737
4.49975 0.99744
4.52475 0.99750
4.54975 0.99756
4.57475 0.99762
4.59975 0.99768
4.62475 0.99774
4.64975 0.99780
4.67475 0.99785
4.69975 0.99791
4.72475 0.99796
4.74975 0.99801
4.77475 0.99806
4.79975 0.99811
4.82475 0.99815
4.84975 0.99820
4.87475 0.99824
4.89975 0.99829
4.92475 0.99833
4.94975 0.99837
4.97475 0.99841
4.99975 0.99845
5.02475 0.99849
5.04975 0.99853
5.07475 0.99857
5.09975 0.99860
5.12475 0.99864
5.14975 0.99867
5.17475 0.99870
5.19975 0.99873
5.22475 0.99877
5.24975 0.99880
5.27475 0.99883
5.29975 0.99886
5.32475 0.99888
5.34975 0.99891
5.37475 0.99894
5.39975 0.99897
5.42475 0.99899
5.44975 0.99902
5.47475 0.99904
5.49975 0.99906
5.52475 0.99909
5.54975 0.99911
5.57475 0.99913
5.59975 0.99915
5.62475 0.99917
5.64975 0.99920
5.67475 0.99922
5.69975 0.99923
5.72475 0.99925
5.74975 0.99927
5.77475 0.99929
5.79975 0.99931
5.82475 0.99932
5.84975 0.99934
5.87475 0.99936
5.89975 0.99937
5.92475 0.99939
5.94975 0.99940
5.97475 0.99942
5.99975 0.99943
6.02475 0.99945
6.04975 0.99946
6.07475 0.99947
6.09975 0.99949
6.12475 0.99950
6.14975 0.99951
6.17475 0.99952
6.19975 0.99954
6.22475 0.99955
6.24975 0.99956
6.27475 0.99957
6.29975 0.99958
6.32475 0.99959
6.34975 0.99960
6.37475 0.99961
6.39975 0.99962
6.42475 0.99963
6.44975 0.99964
6.47475 0.99965
6.49975 0.99966
6.52475 0.99967
6.54975 0.99967
6.57475 0.99968
6.59975 0.99969
6.62475 0.99970
6.64975 0.99970
6.67475 0.99971
6.69975 0.99972
6.72475 0.99973
6.74975 0.99973
6.77475 0.99974
6.79975 0.99975
6.82475 0.99975
6.84975 0.99976
6.87475 0.99976
6.89975 0.99977
6.92475 0.99978
6.94975 0.99978
6.97475 0.99979
6.99975 0.99979
7.02475 0.99980
7.04975 0.99980
7.07475 0.99981
7.09975 0.99981
7.12475 0.99982
7.14975 0.99982
7.17475 0.99983
7.19975 0.99983
7.22475 0.99983
7.24975 0.99984
7.27475 0.99984
7.29975 0.99985
7.32475 0.99985
7.34975 0.99985
7.37475 0.99986
7.39975 0.99986
7.42475 0.99986
7.44975 0.99987
7.47475 0.99987
7.49975 0.99987
7.52475 0.99988
7.54975 0.99988
7.57475 0.99988
7.59975 0.99989
7.62475 0.99989
7.64975 0.99989
7.67475 0.99989
7.69975 0.99990
7.72475 0.99990
7.74975 0.99990
7.77475 0.99990
7.79975 0.99991
7.82475 0.99991
7.84975 0.99991
7.87475 0.99991
7.89975 0.99992
7.92475 0.99992
7.94975 0.99992
7.97475 0.99992
7.99975 0.99992
8.02475 0.99993
8.04975 0.99993
8.07475 0.99993
8.09975 0.99993
8.12475 0.99993
8.14975 0.99993
8.17475 0.99994
8.19975 0.99994
8.22475 0.99994
8.24975 0.99994
8.27475 0.99994
8.29975 0.99994
8.32475 0.99994
8.34975 0.99995
8.37475 0.99995
8.39975 0.99995
8.42475 0.99995
8.44975 0.99995
8.47475 0.99995
8.49975 0.99995
8.52475 0.99995
8.54975 0.99996
8.57475 0.99996
8.59975 0.99996
8.62475 0.99996
8.64975 0.99996
8.67475 0.99996
8.69975 0.99996
8.72475 0.99996
8.74975 0.99996
8.77475 0.99996
8.79975 0.99997
8.82475 0.99997
8.84975 0.99997
8.87475 0.99997
8.89975 0.99997
8.92475 0.99997
8.94975 0.99997
8.97475 0.99997
8.99975 0.99997
9.02475 0.99997
9.04975 0.99997
9.07475 0.99997
9.09975 0.99997
9.12475 0.99998
9.14975 0.99998
9.17475 0.99998
9.19975 0.99998
9.22475 0.99998
9.24975 0.99998
9.27475 0.99998
9.29975 0.99998
9.32475 0.99998
9.34975 0.99998
9.37475 0.99998
9.39975 0.99998
9.42475 0.99998
9.44975 0.99998
9.47475 0.99998
9.49975 0.99998
9.52475 0.99998
9.54975 0.99998
9.57475 0.99999
9.59975 0.99999
9.62475 0.99999
9.64975 0.99999
9.67475 0.99999
9.69975 0.99999
9.72475 0.99999
9.74975 0.99999
9.77475 0.99999
9.79975 0.99999
9.82475 0.99999
9.84975 0.99999
9.87475 0.99999
9.89975 0.99999
9.92475 0.99999
9.94975 0.99999
9.97475 0.99999
9.99975 0.99999
10.02475 0.99999
10.04975 0.99999
10.07475 0.99999
10.09975 0.99999
10.12475 0.99999
10.14975 0.99999
10.17475 0.99999
10.19975 0.99999
10.22475 1.00000
10.24975 1.00000
10.27475 1.00000
10.29975 1.00000
10.32475 1.00000
10.34975 1.00000
10.37475 1.00000
10.39975 1.00000
10.42475 1.00000
10.44975 1.00000
10.47475 1.00000
10.49975 1.00000
10.52475 1.00000
10.54975 1.00000
10.57475 1.00000
10.59975 1.00000
10.62475 1.00000
10.64975 1.00000
10.67475 1.00000
10.69975 1.00000
10.72475 1.00000
10.74975 1.00000
10.77475 1.00000
10.79975 1.00000
10.82475 1.00000
10.84975 1.00000
10.87475 1.00000
10.89975 1.00000
10.92475 1.00000
10.94975 1.00000
10.97475 1.00000
10.99975 1.00000
11.02475 1.00000
11.04975 1.00000
11.07475 1.00000
11.09975 1.00000
11.12475 1.00000
11.14975 1.00000
11.17475 1.00000
11.19975 1.00000
11.22475 1.00000
11.24975 1.00000
11.27475 1.00000
11.29975 1.00000
11.32475 1.00000
11.34975 1.00000
11.37475 1.00000
11.39975 1.00000
11.42475 1.00000
11.44975 1.00000
11.47475 1.00000
11.49975 1.00000
11.52475 1.00000
11.54975 1.00000
11.57475 1.00000
11.59975 1.00000
11.62475 1.00000
11.64975 1.00000
11.67475 1.00000
11.69975 1.00000
11.72475 1.00000
11.74975 1.00000
11.77475 1.00000
11.79975 1.00000
11.82475 1.00000
11.84975 1.00000
11.87475 1.00000
11.89975 1.00000
11.92475 1.00000
11.94975 1.00000
11.97475 1.00000
11.99975 1.00000
12.02475 1.00000
12.04975 1.00000
12.07475 1.00000
12.09975 1.00000
12.12475 1.00000
12.14975 1.00000
12.17475 1.00000
12.19975 1.00000
12.22475 1.00000
12.24975 1.00000
12.27475 1.00000
12.29975 1.00000
12.32475 1.00000
12.34975 1.00000
12.37475 1.00000
12.39975 1.00000
12.42475 1.00000
12.44975 1.00000
12.47475 1.00000
12.49975 1.00000
12.52475 1.00000
12.54975 1.00000
12.57475 1.00000
12.59975 1.00000
12.62475 1.00000
12.64975 1.00000
12.67475 1.00000
12.69975 1.00000
12.72475 1.00000
12.74975 1.00000
12.77475 1.00000
12.79975 1.00000
12.82475 1.00000
12.84975 1.00000
12.87475 1.00000
12.89975 1.00000
12.92475 1.00000
12.94975 1.00000
12.97475 1.00000
12.99975 1.00000
13.02475 1.00000
13.04975 1.00000
13.07475 1.00000
13.09975 1.00000
13.12475 1.00000
13.14975 1.00000
13.17475 1.00000
13.19975 1.00000
13.22475 1.00000
13.24975 1.00000
13.27475 1.00000
13.29975 1.00000
13.32475 1.00000
13.34975 1.00000
13.37475 1.00000
13.39975 1.00000
13.42475 1.00000
13.44975 1.00000
13.47475 1.00000
13.49975 1.00000
13.52475 1.00000
13.54975 1.00000
13.57475 1.00000
13.59975 1.00000
13.62475 1.00000
13.64975 1.00000
13.67475 1.00000
13.69975 1.00000
13.72475 1.00000
13.74975 1.00000
13.77475 1.00000
13.79975 1.00000
13.82475 1.00000
13.84975 1.00000
13.87475 1.00000
13.89975 1.00000
13.92475 1.00000
13.94975 1.00000
13.97475 1.00000
13.99975 1.00000
14.02475 1.00000
14.04975 1.00000
14.07475 1.00000
14.09975 1.00000
14.12475 1.00000
14.14975 1.00000
14.17475 1.00000
14.19975 1.00000
14.22475 1.00000
14.24975 1.00000
14.27475 1.00000
14.29975 1.00000
14.32475 1.00000
14.34975 1.00000
14.37475 1.00000
14.39975 1.00000
14.42475 1.00000
14.44975 1.00000
14.47475 1.00000
14.49975 1.00000
14.52475 1.00000
14.54975 1.00000
14.57475 1.00000
14.59975 1.00000
14.62475 1.00000
14.64975 1.00000
14.67475 1.00000
14.69975 1.00000
14.72475 1.00000
14.74975 1.00000
14.77475 1.00000
14.79975 1.00000
14.82475 1.00000
14.84975 1.00000
14.87475 1.00000
14.89975 1.00000
14.92475 1.00000
14.94975 1.00000
14.97475 1.00000
14.99975 1.00000
15.02475 1.00000
15.04975 1.00000
15.07475 1.00000
15.09975 1.00000
15.12475 1.00000
15.14975 1.00000
15.17475 1.00000
15.19975 1.00000
15.22475 1.00000
15.24975 1.00000
15.27475 1.00000
15.29975 1.00000
15.32475 1.00000
15.34975 1.00000
15.37475 1.00000
15.39975 1.00000
15.42475 1.00000
15.44975 1.00000
15.47475 1.00000
15.49975 1.00000
15.52475 1.00000
15.54975 1.00000
15.57475 1.00000
15.59975 1.00000
15.62475 1.00000
15.64975 1.00000
15.67475 1.00000
15.69975 1.00000
15.72475 1.00000
15.74975 1.00000
15.77475 1.00000
15.79975 1.00000
15.82475 1.00000
15.84975 1.00000
15.87475 1.00000
15.89975 1.00000
15.92475 1.00000
15.94975 1.00000
15.97475 1.00000
15.99975 1.00000
16.02475 1.00000
16.04975 1.00000
16.07475 1.00000
16.09975 1.00000
16.12475 1.00000
16.14975 1.00000
16.17475 1.00000
16.19975 1.00000
16.22475 1.00000
16.24975 1.00000
16.27475 1.00000
16.29975 1.00000
16.32475 1.00000
16.34975 1.00000
16.37475 1.00000
16.39975 1.00000
16.42475 1.00000
16.44975 1.00000
16.47475 1.00000
16.49975 1.00000
16.52475 1.00000
16.54975 1.00000
16.57475 1.00000
16.59975 1.00000
16.62475 1.00000
16.64975 1.00000
16.67475 1.00000
16.69975 1.00000
16.72475 1.00000
16.74975 1.00000
16.77475 1.00000
16.79975 1.00000
16.82475 1.00000
16.84975 1.00000
16.87475 1.00000
16.89975 1.00000
16.92475 1.00000
16.94975 1.00000
16.97475 1.00000
16.99975 1.00000
17.02475 1.00000
17.04975 1.00000
17.07475 1.00000
17.09975 1.00000
17.12475 1.00000
17.14975 1.00000
17.17475 1.00000
17.19975 1.00000
17.22475 1.00000
17.24975 1.00000
17.27475 1.00000
17.29975 1.00000
17.32475 1.00000
17.34975 1.00000
17.37475 1.00000
17.39975 1.00000
17.42475 1.00000
17.44975 1.00000
17.47475 1.00000
17.49975 1.00000
17.52475 1.00000
17.54975 1.00000
17.57475 1.00000
17.59975 1.00000
17.62475 1.00000
17.64975 1.00000
17.67475 1.00000
17.69975 1.00000
17.72475 1.00000
17.74975 1.00000
17.77475 1.00000
17.79975 1.00000
17.82475 1.00000
17.84975 1.00000
17.87475 1.00000
17.89975 1.00000
17.92475 1.00000
17.94975 1.00000
17.97475 1.00000
17.99975 1.00000
18.02475 1.00000
18.04975 1.00000
18.07475 1.00000
18.09975 1.00000
18.12475 1.00000
18.14975 1.00000
18.17475 1.00000
18.19975 1.00000
18.22475 1.00000
18.24975 1.00000
18.27475 1.00000
18.29975 1.00000
18.32475 1.00000
18.34975 1.00000
18.37475 1.00000
18.39975 1.00000
18.42475 1.00000
18.44975 1.00000
18.47475 1.00000
18.49975 1.00000
18.52475 1.00000
18.54975 1.00000
18.57475 1.00000
18.59975 1.00000
18.62475 1.00000
18.64975 1.00000
18.67475 1.00000
18.69975 1.00000
18.72475 1.00000
18.74975 1.00000
18.77475 1.00000
18.79975 1.00000
18.82475 1.00000
18.84975 1.00000
18.87475 1.00000
18.89975 1.00000
18.92475 1.00000
18.94975 1.00000
18.97475 1.00000
18.99975 1.00000
19.02475 1.00000
19.04975 1.00000
19.07475 1.00000
19.09975 1.00000
19.12475 1.00000
19.14975 1.00000
19.17475 1.00000
19.19975 1.00000
19.22475 1.00000
19.24975 1.00000
19.27475 1.00000
19.29975 1.00000
19.32475 1.00000
19.34975 1.00000
19.37475 1.00000
19.39975 1.00000
19.42475 1.00000
19.44975 1.00000
19.47475 1.00000
19.49975 1.00000
19.52475 1.00000
19.54975 1.00000
19.57475 1.00000
19.59975 1.00000
19.62475 1.00000
19.64975 1.00000
19.67475 1.00000
19.69975 1.00000
19.72475 1.00000
19.74975 1.00000
19.77475 1.00000
19.79975 1.00000
19.82475 1.00000
19.84975 1.00000
19.87475 1.00000
19.89975 1.00000
19.92475 1.00000
19.94975 1.00000
19.97475 1.00000
19.99975 1.00000
20.02475 1.00000
20.04975 1.00000
20.07475 1.00000
20.09975 1.00000
20.12475 1.00000
20.14975 1.00000
20.17475 1.00000
20.19975 1.00000
20.22475 1.00000
20.24975 1.00000
20.27475 1.00000
20.29975 1.00000
20.32475 1.00000
20.34975 1.00000
20.37475 1.00000
20.39975 1.00000
20.42475 1.00000
20.44975 1.00000
20.47475 1.00000
20.49975 1.00000
20.52475 1.00000
20.54975 1.00000
20.57475 1.00000
20.59975 1.00000
20.62475 1.00000
20.64975 1.00000
20.67475 1.00000
20.69975 1.00000
20.72475 1.00000
20.74975 1.00000
20.77475 1.00000
20.79975 1.00000
20.82475 1.00000
20.84975 1.00000
20.87475 1.00000
20.89975 1.00000
20.92475 1.00000
20.94975 1.00000
20.97475 1.00000
20.99975 1.00000
21.02475 1.00000
21.04975 1.00000
21.07475 1.00000
21.09975 1.00000
21.12475 1.00000
21.14975 1.00000
21.17475 1.00000
21.19975 1.00000
21.22475 1.00000
21.24975 1.00000
21.27475 1.00000
21.29975 1.00000
21.32475 1.00000
21.34975 1.00000
21.37475 1.00000
21.39975 1.00000
21.42475 1.00000
21.44975 1.00000
21.47475 1.00000
21.49975 1.00000
21.52475 1.00000
21.54975 1.00000
21.57475 1.00000
21.59975 1.00000
21.62475 1.00000
21.64975 1.00000
21.67475 1.00000
21.69975 1.00000
21.72475 1.00000
21.74975 1.00000
21.77475 1.00000
21.79975 1.00000
21.82475 1.00000
21.84975 1.00000
21.87475 1.00000
21.89975 1.00000
21.92475 1.00000
21.94975 1.00000
21.97475 1.00000
21.99975 1.00000
22.02475 1.00000
22.04975 1.00000
22.07475 1.00000
22.09975 1.00000
22.12475 1.00000
22.14975 1.00000
22.17475 1.00000
22.19975 1.00000
22.22475 1.00000
22.24975 1.00000
22.27475 1.00000
22.29975 1.00000
22.32475 1.00000
22.34975 1.00000
22.37475 1.00000
22.39975 1.00000
22.42475 1.00000
22.44975 1.00000
22.47475 1.00000
22.49975 1.00000
22.52475 1.00000
22.54975 1.00000
22.57475 1.00000
22.59975 1.00000
22.62475 1.00000
22.64975 1.00000
22.67475 1.00000
22.69975 1.00000
22.72475 1.00000
22.74975 1.00000
22.77475 1.00000
22.79975 1.00000
22.82475 1.00000
22.84975 1.00000
22.87475 1.00000
22.89975 1.00000
22.92475 1.00000
22.94975 1.00000
22.97475 1.00000
22.99975 1.00000
23.02475 1.00000
23.04975 1.00000
23.07475 1.00000
23.09975 1.00000
23.12475 1.00000
23.14975 1.00000
23.17475 1.00000
23.19975 1.00000
23.22475 1.00000
23.24975 1.00000
23.27475 1.00000
23.29975 1.00000
23.32475 1.00000
23.34975 1.00000
23.37475 1.00000
23.39975 1.00000
23.42475 1.00000
23.44975 1.00000
23.47475 1.00000
23.49975 1.00000
23.52475 1.00000
23.54975 1.00000
23.57475 1.00000
23.59975 1.00000
23.62475 1.00000
23.64975 1.00000
23.67475 1.00000
23.69975 1.00000
23.72475 1.00000
23.74975 1.00000
23.77475 1.00000
23.79975 1.00000
23.82475 1.00000
23.84975 1.00000
23.87475 1.00000
23.89975 1.00000
23.92475 1.00000
23.94975 1.00000
23.97475 1.00000
23.99975 1.00000
24.02475 1.00000
24.04975 1.00000
24.07475 1.00000
24.09975 1.00000
24.12475 1.00000
24.14975 1.00000
24.17475 1.00000
24.19975 1.00000
24.22475 1.00000
24.24975 1.00000
24.27475 1.00000
24.29975 1.00000
24.32475 1.00000
24.34975 1.00000
24.37475 1.00000
24.39975 1.00000
24.42475 1.00000
24.44975 1.00000
24.47475 1.00000
24.49975 1.00000
24.52475 1.00000
24.54975 1.00000
24.57475 1.00000
24.59975 1.00000
24.62475 1.00000
24.64975 1.00000
24.67475 1.00000
24.69975 1.00000
24.72475 1.00000
24.74975 1.00000
24.77475 1.00000
24.79975 1.00000
24.82475 1.00000
24.84975 1.00000
24.87475 1.00000
24.89975 1.00000
24.92475 1.00000
24.94975 1.00000
24.97475 1.00000
24.99975 1.00000


==> w_n=1_m=3.dat <==
-25.00000 -1.00000
-24.97500 -1.00000
-24.95000 -1.00000
-24.92500 -1.00000
-24.90000 -1.00000
-24.87500 -1.00000
-24.85000 -1.00000
-24.82500 -1.00000
-24.80000 -1.00000
-24.77500 -1.00000
-24.75000 -1.00000
-24.72500 -1.00000
-24.70000 -1.00000
-24.67500 -1.00000
-24.65000 -1.00000
-24.62500 -1.00000
-24.60000 -1.00000
-24.57500 -1.00000
-24.55000 -1.00000
-24.52500 -1.00000
-24.50000 -1.00000
-24.47500 -1.00000
-24.45000 -1.00000
-24.42500 -1.00000
-24.40000 -1.00000
-24.37500 -1.00000
-24.35000 -1.00000
-24.32500 -1.00000
-24.30000 -1.00000
-24.27500 -1.00000
-24.25000 -1.00000
-24.22500 -1.00000
-24.20000 -1.00000
-24.17500 -1.00000
-24.15000 -1.00000
-24.12500 -1.00000
-24.10000 -1.00000
-24.07500 -1.00000
-24.05000 -1.00000
-24.02500 -1.00000
-24.00000 -1.00000
-23.97500 -1.00000
-23.95000 -1.00000
-23.92500 -1.00000
-23.90000 -1.00000
-23.87500 -1.00000
-23.85000 -1.00000
-23.82500 -1.00000
-23.80000 -1.00000
-23.77500 -1.00000
-23.75000 -1.00000
-23.72500 -1.00000
-23.70000 -1.00000
-23.67500 -1.00000
-23.65000 -1.00000
-23.62500 -1.00000
-23.60000 -1.00000
-23.57500 -1.00000
-23.55000 -1.00000
-23.52500 -1.00000
-23.50000 -1.00000
-23.47500 -1.00000
-23.45000 -1.00000
-23.42500 -1.00000
-23.40000 -1.00000
-23.37500 -1.00000
-23.35000 -1.00000
-23.32500 -1.00000
-23.30000 -1.00000
-23.27500 -1.00000
-23.25000 -1.00000
-23.22500 -1.00000
-23.20000 -1.00000
-23.17500 -1.00000
-23.15000 -1.00000
-23.12500 -1.00000
-23.10000 -1.00000
-23.07500 -1.00000
-23.05000 -1.00000
-23.02500 -1.00000
-23.00000 -1.00000
-22.97500 -1.00000
-22.95000 -1.00000
-22.92500 -1.00000
-22.90000 -1.00000
-22.87500 -1.00000
-22.85000 -1.00000
-22.82500 -1.00000
-22.80000 -1.00000
-22.77500 -1.00000
-22.75000 -1.00000
-22.72500 -1.00000
-22.70000 -1.00000
-22.67500 -1.00000
-22.65000 -1.00000
-22.62500 -1.00000
-22.60000 -1.00000
-22.57500 -1.00000
-22.55000 -1.00000
-22.52500 -1.00000
-22.50000 -1.00000
-22.47500 -1.00000
-22.45000 -1.00000
-22.42500 -1.00000
-22.40000 -1.00000
-22.37500 -1.00000
-22.35000 -1.00000
-22.32500 -1.00000
-22.30000 -1.00000
-22.27500 -1.00000
-22.25000 -1.00000
-22.22500 -1.00000
-22.20000 -1.00000
-22.17500 -1.00000
-22.15000 -1.00000
-22.12500 -1.00000
-22.10000 -1.00000
-22.07500 -1.00000
-22.05000 -1.00000
-22.02500 -1.00000
-22.00000 -1.00000
-21.97500 -1.00000
-21.95000 -1.00000
-21.92500 -1.00000
-21.90000 -1.00000
-21.87500 -1.00000
-21.85000 -1.00000
-21.82500 -1.00000
-21.80000 -1.00000
-21.77500 -1.00000
-21.75000 -1.00000
-21.72500 -1.00000
-21.70000 -1.00000
-21.67500 -1.00000
-21.65000 -1.00000
-21.62500 -1.00000
-21.60000 -1.00000
-21.57500 -1.00000
-21.55000 -1.00000
-21.52500 -1.00000
-21.50000 -1.00000
-21.47500 -1.00000
-21.45000 -1.00000
-21.42500 -1.00000
-21.40000 -1.00000
-21.37500 -1.00000
-21.35000 -1.00000
-21.32500 -1.00000
-21.30000 -1.00000
-21.27500 -1.00000
-21.25000 -1.00000
-21.22500 -1.00000
-21.20000 -1.00000
-21.17500 -1.00000
-21.15000 -1.00000
-21.12500 -1.00000
-21.10000 -1.00000
-21.07500 -1.00000
-21.05000 -1.00000
-21.02500 -1.00000
-21.00000 -1.00000
-20.97500 -1.00000
-20.95000 -1.00000
-20.92500 -1.00000
-20.90000 -1.00000
-20.87500 -1.00000
-20.85000 -1.00000
-20.82500 -1.00000
-20.80000 -1.00000
-20.77500 -1.00000
-20.75000 -1.00000
-20.72500 -1.00000
-20.70000 -1.00000
-20.67500 -1.00000
-20.65000 -1.00000
-20.62500 -1.00000
-20.60000 -1.00000
-20.57500 -1.00000
-20.55000 -1.00000
-20.52500 -1.00000
-20.50000 -1.00000
-20.47500 -1.00000
-20.45000 -1.00000
-20.42500 -1.00000
-20.40000 -1.00000
-20.37500 -1.00000
-20.35000 -1.00000
-20.32500 -1.00000
-20.30000 -1.00000
-20.27500 -1.00000
-20.25000 -1.00000
-20.22500 -1.00000
-20.20000 -1.00000
-20.17500 -1.00000
-20.15000 -1.00000
-20.12500 -1.00000
-20.10000 -1.00000
-20.07500 -1.00000
-20.05000 -1.00000
-20.02500 -1.00000
-20.00000 -1.00000
-19.97500 -1.00000
-19.95000 -1.00000
-19.92500 -1.00000
-19.90000 -1.00000
-19.87500 -1.00000
-19.85000 -1.00000
-19.82500 -1.00000
-19.80000 -1.00000
-19.77500 -1.00000
-19.75000 -1.00000
-19.72500 -1.00000
-19.70000 -1.00000
-19.67500 -1.00000
-19.65000 -1.00000
-19.62500 -1.00000
-19.60000 -1.00000
-19.57500 -1.00000
-19.55000 -1.00000
-19.52500 -1.00000
-19.50000 -1.00000
-19.47500 -1.00000
-19.45000 -1.00000
-19.42500 -1.00000
-19.40000 -1.00000
-19.37500 -1.00000
-19.35000 -1.00000
-19.32500 -1.00000
-19.30000 -1.00000
-19.27500 -1.00000
-19.25000 -1.00000
-19.22500 -1.00000
-19.20000 -1.00000
-19.17500 -1.00000
-19.15000 -1.00000
-19.12500 -1.00000
-19.10000 -1.00000
-19.07500 -1.00000
-19.05000 -1.00000
-19.02500 -1.00000
-19.00000 -1.00000
-18.97500 -1.00000
-18.95000 -1.00000
-18.92500 -1.00000
-18.90000 -1.00000
-18.87500 -1.00000
-18.85000 -1.00000
-18.82500 -1.00000
-18.80000 -1.00000
-18.77500 -1.00000
-18.75000 -1.00000
-18.72500 -1.00000
-18.70000 -1.00000
-18.67500 -1.00000
-18.65000 -1.00000
-18.62500 -1.00000
-18.60000 -1.00000
-18.57500 -1.00000
-18.55000 -1.00000
-18.52500 -1.00000
-18.50000 -1.00000
-18.47500 -1.00000
-18.45000 -1.00000
-18.42500 -1.00000
-18.40000 -1.00000
-18.37500 -1.00000
-18.35000 -1.00000
-18.32500 -1.00000
-18.30000 -1.00000
-18.27500 -1.00000
-18.25000 -1.00000
-18.22500 -1.00000
-18.20000 -1.00000
-18.17500 -1.00000
-18.15000 -1.00000
-18.12500 -1.00000
-18.10000 -1.00000
-18.07500 -1.00000
-18.05000 -1.00000
-18.02500 -1.00000
-18.00000 -1.00000
-17.97500 -1.00000
-17.95000 -1.00000
-17.92500 -1.00000
-17.90000 -1.00000
-17.87500 -1.00000
-17.85000 -1.00000
-17.82500 -1.00000
-17.80000 -1.00000
-17.77500 -1.00000
-17.75000 -1.00000
-17.72500 -1.00000
-17.70000 -1.00000
-17.67500 -1.00000
-17.65000 -1.00000
-17.62500 -1.00000
-17.60000 -1.00000
-17.57500 -1.00000
-17.55000 -1.00000
-17.52500 -1.00000
-17.50000 -1.00000
-17.47500 -1.00000
-17.45000 -1.00000
-17.42500 -1.00000
-17.40000 -1.00000
-17.37500 -1.00000
-17.35000 -1.00000
-17.32500 -1.00000
-17.30000 -1.00000
-17.27500 -1.00000
-17.25000 -1.00000
-17.22500 -1.00000
-17.20000 -1.00000
-17.17500 -1.00000
-17.15000 -1.00000
-17.12500 -1.00000
-17.10000 -1.00000
-17.07500 -1.00000
-17.05000 -1.00000
-17.02500 -1.00000
-17.00000 -1.00000
-16.97500 -1.00000
-16.95000 -1.00000
-16.92500 -1.00000
-16.90000 -0.99966
-16.87500 -0.99967
-16.85000 -0.99968
-16.82500 -0.99968
-16.80000 -0.99968
-16.77500 -0.99969
-16.75000 -0.99969
-16.72500 -0.99970
-16.70000 -0.99970
-16.67500 -0.99970
-16.65000 -0.99970
-16.62500 -0.99970
-16.60000 -0.99970
-16.57500 -0.99971
-16.55000 -0.99971
-16.52500 -0.99971
-16.50000 -0.99970
-16.47500 -0.99970
-16.45000 -0.99970
-16.42500 -0.99970
-16.40000 -0.99970
-16.37500 -0.99970
-16.35000 -0.99969
-16.32500 -0.99969
-16.30000 -0.99969
-16.27500 -0.99968
-16.25000 -0.99968
-16.22500 -0.99968
-16.20000 -0.99967
-16.17500 -0.99967
-16.15000 -0.99966
-16.12500 -0.99966
-16.10000 -0.99965
-16.07500 -0.99965
-16.05000 -0.99964
-16.02500 -0.99963
-16.00000 -0.99963
-15.97500 -0.99962
-15.95000 -0.99961
-15.92500 -0.99961
-15.90000 -0.99960
-15.87500 -0.99959
-15.85000 -0.99958
-15.82500 -0.99957
-15.80000 -0.99956
-15.77500 -0.99955
-15.75000 -0.99954
-15.72500 -0.99953
-15.70000 -0.99952
-15.67500 -0.99951
-15.65000 -0.99950
-15.62500 -0.99949
-15.60000 -0.99948
-15.57500 -0.99947
-15.55000 -0.99945
-15.52500 -0.99944
-15.50000 -0.99943
-15.47500 -0.99941
-15.45000 -0.99940
-15.42500 -0.99939
-15.40000 -0.99937
-15.37500 -0.99936
-15.35000 -0.99934
-15.32500 -0.99932
-15.30000 -0.99931
-15.27500 -0.99929
-15.25000 -0.99927
-15.22500 -0.99925
-15.20000 -0.99924
-15.17500 -0.99922
-15.15000 -0.99920
-15.12500 -0.99918
-15.10000 -0.99916
-15.07500 -0.99914
-15.05000 -0.99912
-15.02500 -0.99909
-15.00000 -0.99907
-14.97500 -0.99905
-14.95000 -0.99902
-14.92500 -0.99900
-14.90000 -0.99897
-14.87500 -0.99895
-14.85000 -0.99892
-14.82500 -0.99890
-14.80000 -0.99887
-14.77500 -0.99884
-14.75000 -0.99881
-14.72500 -0.99878
-14.70000 -0.99875
-14.67500 -0.99872
-14.65000 -0.99869
-14.62500 -0.99865
-14.60000 -0.99862
-14.57500 -0.99858
-14.55000 -0.99855
-14.52500 -0.99851
-14.50000 -0.99847
-14.47500 -0.99844
-14.45000 -0.99840
-14.42500 -0.99836
-14.40000 -0.99832
-14.37500 -0.99827
-14.35000 -0.99823
-14.32500 -0.99818
-14.30000 -0.99814
-14.27500 -0.99809
-14.25000 -0.99804
-14.22500 -0.99799
-14.20000 -0.99794
-14.17500 -0.99789
-14.15000 -0.99784
-14.12500 -0.99778
-14.10000 -0.99773
-14.07500 -0.99767
-14.05000 -0.99761
-14.02500 -0.99755
-14.00000 -0.99749
-13.97500 -0.99743
-13.95000 -0.99736
-13.92500 -0.99729
-13.90000 -0.99723
-13.87500 -0.99716
-13.85000 -0.99708
-13.82500 -0.99701
-13.80000 -0.99694
-13.77500 -0.99686
-13.75000 -0.99678
-13.72500 -0.99670
-13.70000 -0.99661
-13.67500 -0.99653
-13.65000 -0.99644
-13.62500 -0.99635
-13.60000 -0.99626
-13.57500 -0.99616
-13.55000 -0.99607
-13.52500 -0.99597
-13.50000 -0.99587
-13.47500 -0.99576
-13.45000 -0.99566
-13.42500 -0.99555
-13.40000 -0.99543
-13.37500 -0.99532
-13.35000 -0.99520
-13.32500 -0.99508
-13.30000 -0.99495
-13.27500 -0.99483
-13.25000 -0.99470
-13.22500 -0.99456
-13.20000 -0.99443
-13.17500 -0.99429
-13.15000 -0.99414
-13.12500 -0.99399
-13.10000 -0.99384
-13.07500 -0.99369
-13.05000 -0.99353
-13.02500 -0.99337
-13.00000 -0.99320
-12.97500 -0.99303
-12.95000 -0.99285
-12.92500 -0.99267
-12.90000 -0.99249
-12.87500 -0.99230
-12.85000 -0.99210
-12.82500 -0.99190
-12.80000 -0.99170
-12.77500 -0.99149
-12.75000 -0.99128
-12.72500 -0.99106
-12.70000 -0.99083
-12.67500 -0.99060
-12.65000 -0.99037
-12.62500 -0.99013
-12.60000 -0.98988
-12.57500 -0.98962
-12.55000 -0.98936
-12.52500 -0.98909
-12.50000 -0.98882
-12.47500 -0.98854
-12.45000 -0.98825
-12.42500 -0.98796
-12.40000 -0.98766
-12.37500 -0.98735
-12.35000 -0.98703
-12.32500 -0.98670
-12.30000 -0.98637
-12.27500 -0.98603
-12.25000 -0.98568
-12.22500 -0.98532
-12.20000 -0.98495
-12.17500 -0.98457
-12.15000 -0.98419
-12.12500 -0.98379
-12.10000 -0.98339
-12.07500 -0.98297
-12.05000 -0.98255
-12.02500 -0.98211
-12.00000 -0.98166
-11.97500 -0.98121
-11.95000 -0.98074
-11.92500 -0.98026
-11.90000 -0.97976
-11.87500 -0.97926
-11.85000 -0.97874
-11.82500 -0.97821
-11.80000 -0.97767
-11.77500 -0.97711
-11.75000 -0.97654
-11.72500 -0.97596
-11.70000 -0.97536
-11.67500 -0.97475
-11.65000 -0.97412
-11.62500 -0.97348
-11.60000 -0.97282
-11.57500 -0.97215
-11.55000 -0.97146
-11.52500 -0.97075
-11.50000 -0.97002
-11.47500 -0.96928
-11.45000 -0.96852
-11.42500 -0.96774
-11.40000 -0.96695
-11.37500 -0.96613
-11.35000 -0.96529
-11.32500 -0.96444
-11.30000 -0.96356
-11.27500 -0.96266
-11.25000 -0.96174
-11.22500 -0.96080
-11.20000 -0.95984
-11.17500 -0.95885
-11.15000 -0.95784
-11.12500 -0.95681
-11.10000 -0.95575
-11.07500 -0.95466
-11.05000 -0.95355
-11.02500 -0.95242
-11.00000 -0.95125
-10.97500 -0.95006
-10.95000 -0.94885
-10.92500 -0.94760
-10.90000 -0.94632
-10.87500 -0.94502
-10.85000 -0.94368
-10.82500 -0.94232
-10.80000 -0.94092
-10.77500 -0.93949
-10.75000 -0.93802
-10.72500 -0.93652
-10.70000 -0.93499
-10.67500 -0.93343
-10.65000 -0.93182
-10.62500 -0.93018
-10.60000 -0.92850
-10.57500 -0.92679
-10.55000 -0.92504
-10.52500 -0.92324
-10.50000 -0.92141
-10.47500 -0.91953
-10.45000 -0.91762
-10.42500 -0.91566
-10.40000 -0.91365
-10.37500 -0.91161
-10.35000 -0.90951
-10.32500 -0.90737
-10.30000 -0.90519
-10.27500 -0.90295
-10.25000 -0.90067
-10.22500 -0.89834
-10.20000 -0.89596
-10.17500 -0.89352
-10.15000 -0.89104
-10.12500 -0.88850
-10.10000 -0.88591
-10.07500 -0.88326
-10.05000 -0.88056
-10.02500 -0.87780
-10.00000 -0.87498
-9.97500 -0.87211
-9.95000 -0.86917
-9.92500 -0.86618
-9.90000 -0.86312
-9.87500 -0.86000
-9.85000 -0.85682
-9.82500 -0.85358
-9.80000 -0.85027
-9.77500 -0.84689
-9.75000 -0.84345
-9.72500 -0.83994
-9.70000 -0.83636
-9.67500 -0.83271
-9.65000 -0.82900
-9.62500 -0.82521
-9.60000 -0.82135
-9.57500 -0.81742
-9.55000 -0.81341
-9.52500 -0.80933
-9.50000 -0.80518
-9.47500 -0.80095
-9.45000 -0.79665
-9.42500 -0.79226
-9.40000 -0.78780
-9.37500 -0.78326
-9.35000 -0.77865
-9.32500 -0.77395
-9.30000 -0.76917
-9.27500 -0.76431
-9.25000 -0.75938
-9.22500 -0.75436
-9.20000 -0.74925
-9.17500 -0.74407
-9.15000 -0.73880
-9.12500 -0.73345
-9.10000 -0.72802
-9.07500 -0.72250
-9.05000 -0.71690
-9.02500 -0.71122
-9.00000 -0.70545
-8.97500 -0.69960
-8.95000 -0.69366
-8.92500 -0.68764
-8.90000 -0.68154
-8.87500 -0.67535
-8.85000 -0.66908
-8.82500 -0.66273
-8.80000 -0.65629
-8.77500 -0.64977
-8.75000 -0.64318
-8.72500 -0.63650
-8.70000 -0.62974
-8.67500 -0.62290
-8.65000 -0.61598
-8.62500 -0.60898
-8.60000 -0.60191
-8.57500 -0.59476
-8.55000 -0.58754
-8.52500 -0.58024
-8.50000 -0.57287
-8.47500 -0.56543
-8.45000 -0.55792
-8.42500 -0.55034
-8.40000 -0.54269
-8.37500 -0.53498
-8.35000 -0.52721
-8.32500 -0.51937
-8.30000 -0.51147
-8.27500 -0.50351
-8.25000 -0.49550
-8.22500 -0.48743
-8.20000 -0.47931
-8.17500 -0.47114
-8.15000 -0.46292
-8.12500 -0.45466
-8.10000 -0.44635
-8.07500 -0.43800
-8.05000 -0.42961
-8.02500 -0.42119
-8.00000 -0.41273
-7.97500 -0.40424
-7.95000 -0.39572
-7.92500 -0.38717
-7.90000 -0.37860
-7.87500 -0.37001
-7.85000 -0.36140
-7.82500 -0.35278
-7.80000 -0.34415
-7.77500 -0.33550
-7.75000 -0.32685
-7.72500 -0.31819
-7.70000 -0.30954
-7.67500 -0.30088
-7.65000 -0.29223
-7.62500 -0.28359
-7.60000 -0.27496
-7.57500 -0.26634
-7.55000 -0.25774
-7.52500 -0.24916
-7.50000 -0.24060
-7.47500 -0.23207
-7.45000 -0.22356
-7.42500 -0.21509
-7.40000 -0.20665
-7.37500 -0.19825
-7.35000 -0.18988
-7.32500 -0.18156
-7.30000 -0.17329
-7.27500 -0.16506
-7.25000 -0.15688
-7.22500 -0.14875
-7.20000 -0.14068
-7.17500 -0.13267
-7.15000 -0.12472
-7.12500 -0.11683
-7.10000 -0.10901
-7.07500 -0.10125
-7.05000 -0.09357
-7.02500 -0.08595
-7.00000 -0.07841
-6.97500 -0.07095
-6.95000 -0.06357
-6.92500 -0.05626
-6.90000 -0.04904
-6.87500 -0.04190
-6.85000 -0.03484
-6.82500 -0.02788
-6.80000 -0.02100
-6.77500 -0.01422
-6.75000 -0.00752
-6.72500 -0.00092
-6.70000 0.00558
-6.67500 0.01199
-6.65000 0.01830
-6.62500 0.02451
-6.60000 0.03062
-6.57500 0.03663
-6.55000 0.04254
-6.52500 0.04834
-6.50000 0.05404
-6.47500 0.05963
-6.45000 0.06512
-6.42500 0.07050
-6.40000 0.07577
-6.37500 0.08093
-6.35000 0.08599
-6.32500 0.09093
-6.30000 0.09577
-6.27500 0.10049
-6.25000 0.10510
-6.22500 0.10960
-6.20000 0.11399
-6.17500 0.11826
-6.15000 0.12243
-6.12500 0.12647
-6.10000 0.13041
-6.07500 0.13423
-6.05000 0.13794
-6.02500 0.14153
-6.00000 0.14501
-5.97500 0.14837
-5.95000 0.15162
-5.92500 0.15475
-5.90000 0.15777
-5.87500 0.16067
-5.85000 0.16346
-5.82500 0.16613
-5.80000 0.16868
-5.77500 0.17112
-5.75000 0.17345
-5.72500 0.17566
-5.70000 0.17775
-5.67500 0.17972
-5.65000 0.18159
-5.62500 0.18333
-5.60000 0.18496
-5.57500 0.18647
-5.55000 0.18787
-5.52500 0.18915
-5.50000 0.19031
-5.47500 0.19136
-5.45000 0.19229
-5.42500 0.19311
-5.40000 0.19380
-5.37500 0.19439
-5.35000 0.19485
-5.32500 0.19520
-5.30000 0.19543
-5.27500 0.19554
-5.25000 0.19554
-5.22500 0.19542
-5.20000 0.19518
-5.17500 0.19482
-5.15000 0.19434
-5.12500 0.19375
-5.10000 0.19303
-5.07500 0.19220
-5.05000 0.19125
-5.02500 0.19018
-5.00000 0.18899
-4.97500 0.18768
-4.95000 0.18624
-4.92500 0.18469
-4.90000 0.18302
-4.87500 0.18122
-4.85000 0.17930
-4.82500 0.17726
-4.80000 0.17510
-4.77500 0.17282
-4.75000 0.17041
-4.72500 0.16787
-4.70000 0.16522
-4.67500 0.16243
-4.65000 0.15953
-4.62500 0.15649
-4.60000 0.15334
-4.57500 0.15005
-4.55000 0.14664
-4.52500 0.14310
-4.50000 0.13944
-4.47500 0.13564
-4.45000 0.13172
-4.42500 0.12768
-4.40000 0.12350
-4.37500 0.11919
-4.35000 0.11476
-4.32500 0.11019
-4.30000 0.10550
-4.27500 0.10068
-4.25000 0.09573
-4.22500 0.09065
-4.20000 0.08544
-4.17500 0.08010
-4.15000 0.07463
-4.12500 0.06904
-4.10000 0.06331
-4.07500 0.05746
-4.05000 0.05148
-4.02500 0.04537
-4.00000 0.03914
-3.97500 0.03278
-3.95000 0.02630
-3.92500 0.01969
-3.90000 0.01296
-3.87500 0.00611
-3.85000 -0.00086
-3.82500 -0.00795
-3.80000 -0.01516
-3.77500 -0.02248
-3.75000 -0.02992
-3.72500 -0.03747
-3.70000 -0.04513
-3.67500 -0.05289
-3.65000 -0.06077
-3.62500 -0.06874
-3.60000 -0.07682
-3.57500 -0.08500
-3.55000 -0.09327
-3.52500 -0.10163
-3.50000 -0.11009
-3.47500 -0.11863
-3.45000 -0.12725
-3.42500 -0.13595
-3.40000 -0.14472
-3.37500 -0.15357
-3.35000 -0.16248
-3.32500 -0.17146
-3.30000 -0.18049
-3.27500 -0.18958
-3.25000 -0.19872
-3.22500 -0.20791
-3.20000 -0.21713
-3.17500 -0.22639
-3.15000 -0.23568
-3.12500 -0.24499
-3.10000 -0.25433
-3.07500 -0.26368
-3.05000 -0.27304
-3.02500 -0.28240
-3.00000 -0.29176
-2.97500 -0.30112
-2.95000 -0.31046
-2.92500 -0.31978
-2.90000 -0.32908
-2.87500 -0.33835
-2.85000 -0.34759
-2.82500 -0.35679
-2.80000 -0.36594
-2.77500 -0.37504
-2.75000 -0.38408
-2.72500 -0.39306
-2.70000 -0.40197
-2.67500 -0.41081
-2.65000 -0.41958
-2.62500 -0.42826
-2.60000 -0.43686
-2.57500 -0.44536
-2.55000 -0.45377
-2.52500 -0.46207
-2.50000 -0.47028
-2.47500 -0.47837
-2.45000 -0.48635
-2.42500 -0.49421
-2.40000 -0.50195
-2.37500 -0.50956
-2.35000 -0.51705
-2.32500 -0.52441
-2.30000 -0.53163
-2.27500 -0.53871
-2.25000 -0.54566
-2.22500 -0.55246
-2.20000 -0.55912
-2.17500 -0.56563
-2.15000 -0.57199
-2.12500 -0.57820
-2.10000 -0.58425
-2.07500 -0.59015
-2.05000 -0.59589
-2.02500 -0.60147
-2.00000 -0.60689
-1.97500 -0.61215
-1.95000 -0.61725
-1.92500 -0.62218
-1.90000 -0.62695
-1.87500 -0.63155
-1.85000 -0.63598
-1.82500 -0.64024
-1.80000 -0.64433
-1.77500 -0.64824
-1.75000 -0.65199
-1.72500 -0.65556
-1.70000 -0.65895
-1.67500 -0.66217
-1.65000 -0.66521
-1.62500 -0.66807
-1.60000 -0.67075
-1.57500 -0.67324
-1.55000 -0.67555
-1.52500 -0.67767
-1.50000 -0.67960
-1.47500 -0.68134
-1.45000 -0.68289
-1.42500 -0.68423
-1.40000 -0.68538
-1.37500 -0.68632
-1.35000 -0.68706
-1.32500 -0.68758
-1.30000 -0.68788
-1.27500 -0.68796
-1.25000 -0.68782
-1.22500 -0.68744
-1.20000 -0.68682
-1.17500 -0.68596
-1.15000 -0.68484
-1.12500 -0.68346
-1.10000 -0.68181
-1.07500 -0.67988
-1.05000 -0.67766
-1.02500 -0.67513
-1.00000 -0.67229
-0.97500 -0.66912
-0.95000 -0.66561
-0.92500 -0.66174
-0.90000 -0.65750
-0.87500 -0.65286
-0.85000 -0.64780
-0.82500 -0.64232
-0.80000 -0.63637
-0.77500 -0.62994
-0.75000 -0.62300
-0.72500 -0.61552
-0.70000 -0.60746
-0.67500 -0.59880
-0.65000 -0.58950
-0.62500 -0.57951
-0.60000 -0.56880
-0.57500 -0.55732
-0.55000 -0.54501
-0.52500 -0.53184
-0.50000 -0.51775
-0.47500 -0.50268
-0.45000 -0.48656
-0.42500 -0.46935
-0.40000 -0.45098
-0.37500 -0.43139
-0.35000 -0.41052
-0.32500 -0.38832
-0.30000 -0.36474
-0.27500 -0.33974
-0.25000 -0.31330
-0.22500 -0.28541
-0.20000 -0.25609
-0.17500 -0.22537
-0.15000 -0.19332
-0.12500 -0.16005
-0.10000 -0.12568
-0.07500 -0.09040
-0.05000 -0.05440
-0.02500 -0.01791
-0.00000 0.01883
0.02475 0.05519
0.04975 0.09165
0.07475 0.12760
0.09975 0.16282
0.12475 0.19710
0.14975 0.23029
0.17475 0.26224
0.19975 0.29286
0.22475 0.32209
0.24975 0.34989
0.27475 0.37624
0.29975 0.40117
0.32475 0.42468
0.34975 0.44683
0.37475 0.46767
0.39975 0.48724
0.42475 0.50561
0.44975 0.52283
0.47475 0.53897
0.49975 0.55409
0.52475 0.56825
0.54975 0.58150
0.57475 0.59389
0.59975 0.60549
0.62475 0.61633
0.64975 0.62646
0.67475 0.63592
0.69975 0.64476
0.72475 0.65300
0.74975 0.66068
0.77475 0.66784
0.79975 0.67450
0.82475 0.68070
0.84975 0.68644
0.87475 0.69176
0.89975 0.69669
0.92475 0.70123
0.94975 0.70540
0.97475 0.70923
0.99975 0.71273
1.02475 0.71591
1.04975 0.71879
1.07475 0.72137
1.09975 0.72367
1.12475 0.72570
1.14975 0.72747
1.17475 0.72899
1.19975 0.73025
1.22475 0.73128
1.24975 0.73208
1.27475 0.73265
1.29975 0.73300
1.32475 0.73313
1.34975 0.73305
1.37475 0.73276
1.39975 0.73226
1.42475 0.73156
1.44975 0.73067
1.47475 0.72957
1.49975 0.72828
1.52475 0.72680
1.54975 0.72513
1.57475 0.72326
1.59975 0.72121
1.62475 0.71897
1.64975 0.71654
1.67475 0.71392
1.69975 0.71111
1.72475 0.70811
1.74975 0.70493
1.77475 0.70156
1.79975 0.69800
1.82475 0.69425
1.84975 0.69031
1.87475 0.68617
1.89975 0.68185
1.92475 0.67733
1.94975 0.67262
1.97475 0.66772
1.99975 0.66262
2.02475 0.65733
2.04975 0.65183
2.07475 0.64614
2.09975 0.64025
2.12475 0.63416
2.14975 0.62787
2.17475 0.62138
2.19975 0.61469
2.22475 0.60779
2.24975 0.60069
2.27475 0.59338
2.29975 0.58587
2.32475 0.57816
2.34975 0.57025
2.37475 0.56213
2.39975 0.55380
2.42475 0.54527
2.44975 0.53654
2.47475 0.52761
2.49975 0.51848
2.52475 0.50915
2.54975 0.49963
2.57475 0.48990
2.59975 0.47999
2.62475 0.46988
2.64975 0.45958
2.67475 0.44910
2.69975 0.43844
2.72475 0.42759
2.74975 0.41657
2.77475 0.40537
2.79975 0.39401
2.82475 0.38248
2.84975 0.37079
2.87475 0.35894
2.89975 0.34695
2.92475 0.33480
2.94975 0.32252
2.97475 0.31010
2.99975 0.29755
3.02475 0.28488
3.04975 0.27208
3.07475 0.25918
3.09975 0.24617
3.12475 0.23306
3.14975 0.21985
3.17475 0.20656
3.19975 0.19319
3.22475 0.17974
3.24975 0.16623
3.27475 0.15265
3.29975 0.13902
3.32475 0.12535
3.34975 0.11163
3.37475 0.09788
3.39975 0.08411
3.42475 0.07031
3.44975 0.05650
3.47475 0.04268
3.49975 0.02886
3.52475 0.01505
3.54975 0.00125
3.57475 -0.01254
3.59975 -0.02630
3.62475 -0.04003
3.64975 -0.05372
3.67475 -0.06738
3.69975 -0.08098
3.72475 -0.09454
3.74975 -0.10804
3.77475 -0.12148
3.79975 -0.13485
3.82475 -0.14814
3.84975 -0.16137
3.87475 -0.17451
3.89975 -0.18757
3.92475 -0.20054
3.94975 -0.21341
3.97475 -0.22619
3.99975 -0.23888
4.02475 -0.25146
4.04975 -0.26393
4.07475 -0.27630
4.09975 -0.28855
4.12475 -0.30069
4.14975 -0.31271
4.17475 -0.32462
4.19975 -0.33640
4.22475 -0.34806
4.24975 -0.35960
4.27475 -0.37101
4.29975 -0.38229
4.32475 -0.39345
4.34975 -0.40447
4.37475 -0.41536
4.39975 -0.42612
4.42475 -0.43674
4.44975 -0.44723
4.47475 -0.45758
4.49975 -0.46780
4.52475 -0.47788
4.54975 -0.48783
4.57475 -0.49764
4.59975 -0.50731
4.62475 -0.51685
4.64975 -0.52625
4.67475 -0.53551
4.69975 -0.54463
4.72475 -0.55362
4.74975 -0.56248
4.77475 -0.57119
4.79975 -0.57978
4.82475 -0.58823
4.84975 -0.59654
4.87475 -0.60472
4.89975 -0.61277
4.92475 -0.62069
4.94975 -0.62848
4.97475 -0.63614
4.99975 -0.64367
5.02475 -0.65107
5.04975 -0.65834
5.07475 -0.66549
5.09975 -0.67252
5.12475 -0.67942
5.14975 -0.68620
5.17475 -0.69286
5.19975 -0.69939
5.22475 -0.70582
5.24975 -0.71212
5.27475 -0.71831
5.29975 -0.72438
5.32475 -0.73034
5.34975 -0.73619
5.37475 -0.74193
5.39975 -0.74756
5.42475 -0.75308
5.44975 -0.75849
5.47475 -0.76380
5.49975 -0.76901
5.52475 -0.77412
5.54975 -0.77912
5.57475 -0.78403
5.59975 -0.78884
5.62475 -0.79355
5.64975 -0.79817
5.67475 -0.80269
5.69975 -0.80713
5.72475 -0.81147
5.74975 -0.81572
5.77475 -0.81989
5.79975 -0.82397
5.82475 -0.82797
5.84975 -0.83188
5.87475 -0.83571
5.89975 -0.83946
5.92475 -0.84313
5.94975 -0.84673
5.97475 -0.85025
5.99975 -0.85369
6.02475 -0.85706
6.04975 -0.86036
6.07475 -0.86358
6.09975 -0.86674
6.12475 -0.86983
6.14975 -0.87285
6.17475 -0.87580
6.19975 -0.87869
6.22475 -0.88152
6.24975 -0.88429
6.27475 -0.88699
6.29975 -0.88963
6.32475 -0.89222
6.34975 -0.89475
6.37475 -0.89722
6.39975 -0.89964
6.42475 -0.90200
6.44975 -0.90431
6.47475 -0.90657
6.49975 -0.90878
6.52475 -0.91093
6.54975 -0.91304
6.57475 -0.91510
6.59975 -0.91711
6.62475 -0.91908
6.64975 -0.92101
6.67475 -0.92288
6.69975 -0.92472
6.72475 -0.92651
6.74975 -0.92827
6.77475 -0.92998
6.79975 -0.93165
6.82475 -0.93328
6.84975 -0.93488
6.87475 -0.93644
6.89975 -0.93796
6.92475 -0.93945
6.94975 -0.94090
6.97475 -0.94232
6.99975 -0.94371
7.02475 -0.94506
7.04975 -0.94638
7.07475 -0.94767
7.09975 -0.94893
7.12475 -0.95016
7.14975 -0.95137
7.17475 -0.95254
7.19975 -0.95369
7.22475 -0.95480
7.24975 -0.95590
7.27475 -0.95696
7.29975 -0.95800
7.32475 -0.95902
7.34975 -0.96001
7.37475 -0.96098
7.39975 -0.96193
7.42475 -0.96285
7.44975 -0.96375
7.47475 -0.96463
7.49975 -0.96549
7.52475 -0.96633
7.54975 -0.96715
7.57475 -0.96795
7.59975 -0.96873
7.62475 -0.96949
7.64975 -0.97023
7.67475 -0.97095
7.69975 -0.97166
7.72475 -0.97235
7.74975 -0.97303
7.77475 -0.97368
7.79975 -0.97432
7.82475 -0.97495
7.84975 -0.97556
7.87475 -0.97616
7.89975 -0.97674
7.92475 -0.97731
7.94975 -0.97786
7.97475 -0.97840
7.99975 -0.97893
8.02475 -0.97945
8.04975 -0.97995
8.07475 -0.98044
8.09975 -0.98092
8.12475 -0.98139
8.14975 -0.98184
8.17475 -0.98229
8.19975 -0.98272
8.22475 -0.98314
8.24975 -0.98356
8.27475 -0.98396
8.29975 -0.98435
8.32475 -0.98473
8.34975 -0.98511
8.37475 -0.98547
8.39975 -0.98583
8.42475 -0.98618
8.44975 -0.98652
8.47475 -0.98685
8.49975 -0.98717
8.52475 -0.98749
8.54975 -0.98779
8.57475 -0.98809
8.59975 -0.98838
8.62475 -0.98867
8.64975 -0.98895
8.67475 -0.98922
8.69975 -0.98948
8.72475 -0.98974
8.74975 -0.98999
8.77475 -0.99024
8.79975 -0.99048
8.82475 -0.99071
8.84975 -0.99094
8.87475 -0.99117
8.89975 -0.99138
8.92475 -0.99159
8.94975 -0.99180
8.97475 -0.99200
8.99975 -0.99220
9.02475 -0.99239
9.04975 -0.99258
9.07475 -0.99276
9.09975 -0.99294
9.12475 -0.99311
9.14975 -0.99328
9.17475 -0.99345
9.19975 -0.99361
9.22475 -0.99377
9.24975 -0.99392
9.27475 -0.99407
9.29975 -0.99422
9.32475 -0.99436
9.34975 -0.99450
9.37475 -0.99463
9.39975 -0.99476
9.42475 -0.99489
9.44975 -0.99502
9.47475 -0.99514
9.49975 -0.99526
9.52475 -0.99538
9.54975 -0.99549
9.57475 -0.99560
9.59975 -0.99571
9.62475 -0.99582
9.64975 -0.99592
9.67475 -0.99602
9.69975 -0.99612
9.72475 -0.99621
9.74975 -0.99631
9.77475 -0.99640
9.79975 -0.99649
9.82475 -0.99657
9.84975 -0.99666
9.87475 -0.99674
9.89975 -0.99682
9.92475 -0.99690
9.94975 -0.99698
9.97475 -0.99705
9.99975 -0.99712
10.02475 -0.99719
10.04975 -0.99726
10.07475 -0.99733
10.09975 -0.99740
10.12475 -0.99746
10.14975 -0.99752
10.17475 -0.99758
10.19975 -0.99764
10.22475 -0.99770
10.24975 -0.99776
10.27475 -0.99781
10.29975 -0.99787
10.32475 -0.99792
10.34975 -0.99797
10.37475 -0.99802
10.39975 -0.99807
10.42475 -0.99812
10.44975 -0.99816
10.47475 -0.99821
10.49975 -0.99825
10.52475 -0.99830
10.54975 -0.99834
10.57475 -0.99838
10.59975 -0.99842
10.62475 -0.99846
10.64975 -0.99850
10.67475 -0.99853
10.69975 -0.99857
10.72475 -0.99861
10.74975 -0.99864
10.77475 -0.99867
10.79975 -0.99871
10.82475 -0.99874
10.84975 -0.99877
10.87475 -0.99880
10.89975 -0.99883
10.92475 -0.99886
10.94975 -0.99889
10.97475 -0.99891
10.99975 -0.99894
11.02475 -0.99897
11.04975 -0.99899
11.07475 -0.99902
11.09975 -0.99904
11.12475 -0.99907
11.14975 -0.99909
11.17475 -0.99911
11.19975 -0.99913
11.22475 -0.99915
11.24975 -0.99918
11.27475 -0.99920
11.29975 -0.99922
11.32475 -0.99923
11.34975 -0.99925
11.37475 -0.99927
11.39975 -0.99929
11.42475 -0.99931
11.44975 -0.99932
11.47475 -0.99934
11.49975 -0.99936
11.52475 -0.99937
11.54975 -0.99939
11.57475 -0.99940
11.59975 -0.99942
11.62475 -0.99943
11.64975 -0.99945
11.67475 -0.99946
11.69975 -0.99947
11.72475 -0.99949
11.74975 -0.99950
11.77475 -0.99951
11.79975 -0.99952
11.82475 -0.99954
11.84975 -0.99955
11.87475 -0.99956
11.89975 -0.99957
11.92475 -0.99958
11.94975 -0.99959
11.97475 -0.99960
11.99975 -0.99961
12.02475 -0.99962
12.04975 -0.99963
12.07475 -0.99964
12.09975 -0.99965
12.12475 -0.99966
12.14975 -0.99967
12.17475 -0.99967
12.19975 -0.99968
12.22475 -0.99969
12.24975 -0.99970
12.27475 -0.99971
12.29975 -0.99971
12.32475 -0.99972
12.34975 -0.99973
12.37475 -0.99973
12.39975 -0.99974
12.42475 -0.99975
12.44975 -0.99975
12.47475 -0.99976
12.49975 -0.99977
12.52475 -0.99977
12.54975 -0.99978
12.57475 -0.99978
12.59975 -0.99979
12.62475 -0.99979
12.64975 -0.99980
12.67475 -0.99980
12.69975 -0.99981
12.72475 -0.99981
12.74975 -0.99982
12.77475 -0.99982
12.79975 -0.99983
12.82475 -0.99983
12.84975 -0.99984
12.87475 -0.99984
12.89975 -0.99985
12.92475 -0.99985
12.94975 -0.99986
12.97475 -0.99986
12.99975 -0.99986
13.02475 -0.99987
13.04975 -0.99987
13.07475 -0.99987
13.09975 -0.99988
13.12475 -0.99988
13.14975 -0.99989
13.17475 -0.99989
13.19975 -0.99989
13.22475 -0.99990
13.24975 -0.99990
13.27475 -0.99990
13.29975 -0.99991
13.32475 -0.99991
13.34975 -0.99991
13.37475 -0.99991
13.39975 -0.99992
13.42475 -0.99992
13.44975 -0.99992
13.47475 -0.99993
13.49975 -0.99993
13.52475 -0.99993
13.54975 -0.99994
13.57475 -0.99994
13.59975 -0.99994
13.62475 -0.99995
13.64975 -0.99995
13.67475 -0.99995
13.69975 -0.99995
13.72475 -0.99996
13.74975 -0.99996
13.77475 -0.99996
13.79975 -0.99997
13.82475 -0.99997
13.84975 -0.99997
13.87475 -0.99998
13.89975 -0.99998
13.92475 -0.99998
13.94975 -0.99999
13.97475 -0.99999
13.99975 -0.99999
14.02475 -1.00000
14.04975 -1.00000
14.07475 -1.00000
14.09975 -1.00000
14.12475 -1.00000
14.14975 -1.00000
14.17475 -1.00000
14.19975 -1.00000
14.22475 -1.00000
14.24975 -1.00000
14.27475 -1.00000
14.29975 -1.00000
14.32475 -1.00000
14.34975 -1.00000
14.37475 -1.00000
14.39975 -1.00000
14.42475 -1.00000
14.44975 -1.00000
14.47475 -1.00000
14.49975 -1.00000
14.52475 -1.00000
14.54975 -1.00000
14.57475 -1.00000
14.59975 -1.00000
14.62475 -1.00000
14.64975 -1.00000
14.67475 -1.00000
14.69975 -1.00000
14.72475 -1.00000
14.74975 -1.00000
14.77475 -1.00000
14.79975 -1.00000
14.82475 -1.00000
14.84975 -1.00000
14.87475 -1.00000
14.89975 -1.00000
14.92475 -1.00000
14.94975 -1.00000
14.97475 -1.00000
14.99975 -1.00000
15.02475 -1.00000
15.04975 -1.00000
15.07475 -1.00000
15.09975 -1.00000
15.12475 -1.00000
15.14975 -1.00000
15.17475 -1.00000
15.19975 -1.00000
15.22475 -1.00000
15.24975 -1.00000
15.27475 -1.00000
15.29975 -1.00000
15.32475 -1.00000
15.34975 -1.00000
15.37475 -1.00000
15.39975 -1.00000
15.42475 -1.00000
15.44975 -1.00000
15.47475 -1.00000
15.49975 -1.00000
15.52475 -1.00000
15.54975 -1.00000
15.57475 -1.00000
15.59975 -1.00000
15.62475 -1.00000
15.64975 -1.00000
15.67475 -1.00000
15.69975 -1.00000
15.72475 -1.00000
15.74975 -1.00000
15.77475 -1.00000
15.79975 -1.00000
15.82475 -1.00000
15.84975 -1.00000
15.87475 -1.00000
15.89975 -1.00000
15.92475 -1.00000
15.94975 -1.00000
15.97475 -1.00000
15.99975 -1.00000
16.02475 -1.00000
16.04975 -1.00000
16.07475 -1.00000
16.09975 -1.00000
16.12475 -1.00000
16.14975 -1.00000
16.17475 -1.00000
16.19975 -1.00000
16.22475 -1.00000
16.24975 -1.00000
16.27475 -1.00000
16.29975 -1.00000
16.32475 -1.00000
16.34975 -1.00000
16.37475 -1.00000
16.39975 -1.00000
16.42475 -1.00000
16.44975 -1.00000
16.47475 -1.00000
16.49975 -1.00000
16.52475 -1.00000
16.54975 -1.00000
16.57475 -1.00000
16.59975 -1.00000
16.62475 -1.00000
16.64975 -1.00000
16.67475 -1.00000
16.69975 -1.00000
16.72475 -1.00000
16.74975 -1.00000
16.77475 -1.00000
16.79975 -1.00000
16.82475 -1.00000
16.84975 -1.00000
16.87475 -1.00000
16.89975 -1.00000
16.92475 -1.00000
16.94975 -1.00000
16.97475 -1.00000
16.99975 -1.00000
17.02475 -1.00000
17.04975 -1.00000
17.07475 -1.00000
17.09975 -1.00000
17.12475 -1.00000
17.14975 -1.00000
17.17475 -1.00000
17.19975 -1.00000
17.22475 -1.00000
17.24975 -1.00000
17.27475 -1.00000
17.29975 -1.00000
17.32475 -1.00000
17.34975 -1.00000
17.37475 -1.00000
17.39975 -1.00000
17.42475 -1.00000
17.44975 -1.00000
17.47475 -1.00000
17.49975 -1.00000
17.52475 -1.00000
17.54975 -1.00000
17.57475 -1.00000
17.59975 -1.00000
17.62475 -1.00000
17.64975 -1.00000
17.67475 -1.00000
17.69975 -1.00000
17.72475 -1.00000
17.74975 -1.00000
17.77475 -1.00000
17.79975 -1.00000
17.82475 -1.00000
17.84975 -1.00000
17.87475 -1.00000
17.89975 -1.00000
17.92475 -1.00000
17.94975 -1.00000
17.97475 -1.00000
17.99975 -1.00000
18.02475 -1.00000
18.04975 -1.00000
18.07475 -1.00000
18.09975 -1.00000
18.12475 -1.00000
18.14975 -1.00000
18.17475 -1.00000
18.19975 -1.00000
18.22475 -1.00000
18.24975 -1.00000
18.27475 -1.00000
18.29975 -1.00000
18.32475 -1.00000
18.34975 -1.00000
18.37475 -1.00000
18.39975 -1.00000
18.42475 -1.00000
18.44975 -1.00000
18.47475 -1.00000
18.49975 -1.00000
18.52475 -1.00000
18.54975 -1.00000
18.57475 -1.00000
18.59975 -1.00000
18.62475 -1.00000
18.64975 -1.00000
18.67475 -1.00000
18.69975 -1.00000
18.72475 -1.00000
18.74975 -1.00000
18.77475 -1.00000
18.79975 -1.00000
18.82475 -1.00000
18.84975 -1.00000
18.87475 -1.00000
18.89975 -1.00000
18.92475 -1.00000
18.94975 -1.00000
18.97475 -1.00000
18.99975 -1.00000
19.02475 -1.00000
19.04975 -1.00000
19.07475 -1.00000
19.09975 -1.00000
19.12475 -1.00000
19.14975 -1.00000
19.17475 -1.00000
19.19975 -1.00000
19.22475 -1.00000
19.24975 -1.00000
19.27475 -1.00000
19.29975 -1.00000
19.32475 -1.00000
19.34975 -1.00000
19.37475 -1.00000
19.39975 -1.00000
19.42475 -1.00000
19.44975 -1.00000
19.47475 -1.00000
19.49975 -1.00000
19.52475 -1.00000
19.54975 -1.00000
19.57475 -1.00000
19.59975 -1.00000
19.62475 -1.00000
19.64975 -1.00000
19.67475 -1.00000
19.69975 -1.00000
19.72475 -1.00000
19.74975 -1.00000
19.77475 -1.00000
19.79975 -1.00000
19.82475 -1.00000
19.84975 -1.00000
19.87475 -1.00000
19.89975 -1.00000
19.92475 -1.00000
19.94975 -1.00000
19.97475 -1.00000
19.99975 -1.00000
20.02475 -1.00000
20.04975 -1.00000
20.07475 -1.00000
20.09975 -1.00000
20.12475 -1.00000
20.14975 -1.00000
20.17475 -1.00000
20.19975 -1.00000
20.22475 -1.00000
20.24975 -1.00000
20.27475 -1.00000
20.29975 -1.00000
20.32475 -1.00000
20.34975 -1.00000
20.37475 -1.00000
20.39975 -1.00000
20.42475 -1.00000
20.44975 -1.00000
20.47475 -1.00000
20.49975 -1.00000
20.52475 -1.00000
20.54975 -1.00000
20.57475 -1.00000
20.59975 -1.00000
20.62475 -1.00000
20.64975 -1.00000
20.67475 -1.00000
20.69975 -1.00000
20.72475 -1.00000
20.74975 -1.00000
20.77475 -1.00000
20.79975 -1.00000
20.82475 -1.00000
20.84975 -1.00000
20.87475 -1.00000
20.89975 -1.00000
20.92475 -1.00000
20.94975 -1.00000
20.97475 -1.00000
20.99975 -1.00000
21.02475 -1.00000
21.04975 -1.00000
21.07475 -1.00000
21.09975 -1.00000
21.12475 -1.00000
21.14975 -1.00000
21.17475 -1.00000
21.19975 -1.00000
21.22475 -1.00000
21.24975 -1.00000
21.27475 -1.00000
21.29975 -1.00000
21.32475 -1.00000
21.34975 -1.00000
21.37475 -1.00000
21.39975 -1.00000
21.42475 -1.00000
21.44975 -1.00000
21.47475 -1.00000
21.49975 -1.00000
21.52475 -1.00000
21.54975 -1.00000
21.57475 -1.00000
21.59975 -1.00000
21.62475 -1.00000
21.64975 -1.00000
21.67475 -1.00000
21.69975 -1.00000
21.72475 -1.00000
21.74975 -1.00000
21.77475 -1.00000
21.79975 -1.00000
21.82475 -1.00000
21.84975 -1.00000
21.87475 -1.00000
21.89975 -1.00000
21.92475 -1.00000
21.94975 -1.00000
21.97475 -1.00000
21.99975 -1.00000
22.02475 -1.00000
22.04975 -1.00000
22.07475 -1.00000
22.09975 -1.00000
22.12475 -1.00000
22.14975 -1.00000
22.17475 -1.00000
22.19975 -1.00000
22.22475 -1.00000
22.24975 -1.00000
22.27475 -1.00000
22.29975 -1.00000
22.32475 -1.00000
22.34975 -1.00000
22.37475 -1.00000
22.39975 -1.00000
22.42475 -1.00000
22.44975 -1.00000
22.47475 -1.00000
22.49975 -1.00000
22.52475 -1.00000
22.54975 -1.00000
22.57475 -1.00000
22.59975 -1.00000
22.62475 -1.00000
22.64975 -1.00000
22.67475 -1.00000
22.69975 -1.00000
22.72475 -1.00000
22.74975 -1.00000
22.77475 -1.00000
22.79975 -1.00000
22.82475 -1.00000
22.84975 -1.00000
22.87475 -1.00000
22.89975 -1.00000
22.92475 -1.00000
22.94975 -1.00000
22.97475 -1.00000
22.99975 -1.00000
23.02475 -1.00000
23.04975 -1.00000
23.07475 -1.00000
23.09975 -1.00000
23.12475 -1.00000
23.14975 -1.00000
23.17475 -1.00000
23.19975 -1.00000
23.22475 -1.00000
23.24975 -1.00000
23.27475 -1.00000
23.29975 -1.00000
23.32475 -1.00000
23.34975 -1.00000
23.37475 -1.00000
23.39975 -1.00000
23.42475 -1.00000
23.44975 -1.00000
23.47475 -1.00000
23.49975 -1.00000
23.52475 -1.00000
23.54975 -1.00000
23.57475 -1.00000
23.59975 -1.00000
23.62475 -1.00000
23.64975 -1.00000
23.67475 -1.00000
23.69975 -1.00000
23.72475 -1.00000
23.74975 -1.00000
23.77475 -1.00000
23.79975 -1.00000
23.82475 -1.00000
23.84975 -1.00000
23.87475 -1.00000
23.89975 -1.00000
23.92475 -1.00000
23.94975 -1.00000
23.97475 -1.00000
23.99975 -1.00000
24.02475 -1.00000
24.04975 -1.00000
24.07475 -1.00000
24.09975 -1.00000
24.12475 -1.00000
24.14975 -1.00000
24.17475 -1.00000
24.19975 -1.00000
24.22475 -1.00000
24.24975 -1.00000
24.27475 -1.00000
24.29975 -1.00000
24.32475 -1.00000
24.34975 -1.00000
24.37475 -1.00000
24.39975 -1.00000
24.42475 -1.00000
24.44975 -1.00000
24.47475 -1.00000
24.49975 -1.00000
24.52475 -1.00000
24.54975 -1.00000
24.57475 -1.00000
24.59975 -1.00000
24.62475 -1.00000
24.64975 -1.00000
24.67475 -1.00000
24.69975 -1.00000
24.72475 -1.00000
24.74975 -1.00000
24.77475 -1.00000
24.79975 -1.00000
24.82475 -1.00000
24.84975 -1.00000
24.87475 -1.00000
24.89975 -1.00000
24.92475 -1.00000
24.94975 -1.00000
24.97475 -1.00000
24.99975 -1.00000


==> w_n=2_m=4.dat <==
-25.00000 1.00000
-24.97500 1.00000
-24.95000 1.00000
-24.92500 1.00000
-24.90000 1.00000
-24.87500 1.00000
-24.85000 1.00000
-24.82500 1.00000
-24.80000 1.00000
-24.77500 1.00000
-24.75000 1.00000
-24.72500 1.00000
-24.70000 1.00000
-24.67500 1.00000
-24.65000 1.00000
-24.62500 1.00000
-24.60000 1.00000
-24.57500 1.00000
-24.55000 1.00000
-24.52500 1.00000
-24.50000 1.00000
-24.47500 1.00000
-24.45000 1.00000
-24.42500 1.00000
-24.40000 1.00000
-24.37500 1.00000
-24.35000 1.00000
-24.32500 1.00000
-24.30000 1.00000
-24.27500 1.00000
-24.25000 1.00000
-24.22500 1.00000
-24.20000 1.00000
-24.17500 1.00000
-24.15000 1.00000
-24.12500 1.00000
-24.10000 1.00000
-24.07500 1.00000
-24.05000 1.00000
-24.02500 1.00000
-24.00000 1.00000
-23.97500 1.00000
-23.95000 1.00000
-23.92500 1.00000
-23.90000 1.00000
-23.87500 1.00000
-23.85000 1.00000
-23.82500 1.00000
-23.80000 1.00000
-23.77500 1.00000
-23.75000 1.00000
-23.72500 1.00000
-23.70000 1.00000
-23.67500 1.00000
-23.65000 1.00000
-23.62500 1.00000
-23.60000 1.00000
-23.57500 1.00000
-23.55000 1.00000
-23.52500 1.00000
-23.50000 1.00000
-23.47500 1.00000
-23.45000 1.00000
-23.42500 1.00000
-23.40000 1.00000
-23.37500 1.00000
-23.35000 1.00000
-23.32500 1.00000
-23.30000 1.00000
-23.27500 1.00000
-23.25000 1.00000
-23.22500 1.00000
-23.20000 1.00000
-23.17500 1.00000
-23.15000 1.00000
-23.12500 1.00000
-23.10000 1.00000
-23.07500 1.00000
-23.05000 1.00000
-23.02500 1.00000
-23.00000 1.00000
-22.97500 1.00000
-22.95000 1.00000
-22.92500 1.00000
-22.90000 1.00000
-22.87500 1.00000
-22.85000 1.00000
-22.82500 1.00000
-22.80000 1.00000
-22.77500 1.00000
-22.75000 1.00000
-22.72500 1.00000
-22.70000 1.00000
-22.67500 1.00000
-22.65000 1.00000
-22.62500 1.00000
-22.60000 1.00000
-22.57500 1.00000
-22.55000 1.00000
-22.52500 1.00000
-22.50000 1.00000
-22.47500 1.00000
-22.45000 1.00000
-22.42500 1.00000
-22.40000 1.00000
-22.37500 1.00000
-22.35000 1.00000
-22.32500 1.00000
-22.30000 1.00000
-22.27500 1.00000
-22.25000 1.00000
-22.22500 1.00000
-22.20000 1.00000
-22.17500 1.00000
-22.15000 1.00000
-22.12500 1.00000
-22.10000 1.00000
-22.07500 1.00000
-22.05000 1.00000
-22.02500 1.00000
-22.00000 1.00000
-21.97500 1.00000
-21.95000 1.00000
-21.92500 1.00000
-21.90000 1.00000
-21.87500 1.00000
-21.85000 1.00000
-21.82500 1.00000
-21.80000 1.00000
-21.77500 1.00000
-21.75000 1.00000
-21.72500 1.00000
-21.70000 1.00000
-21.67500 1.00000
-21.65000 1.00000
-21.62500 1.00000
-21.60000 1.00000
-21.57500 1.00000
-21.55000 1.00000
-21.52500 1.00000
-21.50000 1.00000
-21.47500 1.00000
-21.45000 1.00000
-21.42500 1.00000
-21.40000 1.00000
-21.37500 1.00000
-21.35000 1.00000
-21.32500 1.00000
-21.30000 1.00000
-21.27500 1.00000
-21.25000 1.00000
-21.22500 1.00000
-21.20000 1.00000
-21.17500 1.00000
-21.15000 1.00000
-21.12500 1.00000
-21.10000 1.00000
-21.07500 1.00000
-21.05000 1.00000
-21.02500 1.00000
-21.00000 1.00000
-20.97500 1.00000
-20.95000 1.00000
-20.92500 1.00000
-20.90000 1.00000
-20.87500 1.00000
-20.85000 1.00000
-20.82500 1.00000
-20.80000 1.00000
-20.77500 1.00000
-20.75000 1.00000
-20.72500 1.00000
-20.70000 1.00000
-20.67500 1.00000
-20.65000 1.00000
-20.62500 1.00000
-20.60000 1.00000
-20.57500 1.00000
-20.55000 1.00000
-20.52500 1.00000
-20.50000 1.00000
-20.47500 1.00000
-20.45000 1.00000
-20.42500 1.00000
-20.40000 1.00000
-20.37500 1.00000
-20.35000 1.00000
-20.32500 1.00000
-20.30000 1.00000
-20.27500 1.00000
-20.25000 1.00000
-20.22500 1.00000
-20.20000 1.00000
-20.17500 1.00000
-20.15000 1.00000
-20.12500 1.00000
-20.10000 1.00000
-20.07500 1.00000
-20.05000 1.00000
-20.02500 1.00000
-20.00000 1.00000
-19.97500 1.00000
-19.95000 1.00000
-19.92500 1.00000
-19.90000 1.00000
-19.87500 1.00000
-19.85000 1.00000
-19.82500 1.00000
-19.80000 1.00000
-19.77500 1.00000
-19.75000 1.00000
-19.72500 1.00000
-19.70000 1.00000
-19.67500 1.00000
-19.65000 1.00000
-19.62500 1.00000
-19.60000 1.00000
-19.57500 1.00000
-19.55000 1.00000
-19.52500 1.00000
-19.50000 1.00000
-19.47500 1.00000
-19.45000 1.00000
-19.42500 1.00000
-19.40000 1.00000
-19.37500 1.00000
-19.35000 1.00000
-19.32500 1.00000
-19.30000 1.00000
-19.27500 1.00000
-19.25000 1.00000
-19.22500 1.00000
-19.20000 1.00000
-19.17500 1.00000
-19.15000 1.00000
-19.12500 1.00000
-19.10000 1.00000
-19.07500 1.00000
-19.05000 1.00000
-19.02500 1.00000
-19.00000 1.00000
-18.97500 1.00000
-18.95000 1.00000
-18.92500 1.00000
-18.90000 1.00000
-18.87500 1.00000
-18.85000 1.00000
-18.82500 1.00000
-18.80000 1.00000
-18.77500 1.00000
-18.75000 1.00000
-18.72500 1.00000
-18.70000 0.99999
-18.67500 0.99992
-18.65000 0.99986
-18.62500 0.99980
-18.60000 0.99974
-18.57500 0.99968
-18.55000 0.99962
-18.52500 0.99956
-18.50000 0.99950
-18.47500 0.99944
-18.45000 0.99939
-18.42500 0.99933
-18.40000 0.99928
-18.37500 0.99922
-18.35000 0.99917
-18.32500 0.99912
-18.30000 0.99906
-18.27500 0.99901
-18.25000 0.99896
-18.22500 0.99891
-18.20000 0.99885
-18.17500 0.99880
-18.15000 0.99875
-18.12500 0.99869
-18.10000 0.99864
-18.07500 0.99858
-18.05000 0.99853
-18.02500 0.99847
-18.00000 0.99842
-17.97500 0.99836
-17.95000 0.99831
-17.92500 0.99825
-17.90000 0.99819
-17.87500 0.99813
-17.85000 0.99807
-17.82500 0.99801
-17.80000 0.99795
-17.77500 0.99789
-17.75000 0.99782
-17.72500 0.99776
-17.70000 0.99769
-17.67500 0.99763
-17.65000 0.99756
-17.62500 0.99749
-17.60000 0.99742
-17.57500 0.99734
-17.55000 0.99727
-17.52500 0.99719
-17.50000 0.99712
-17.47500 0.99704
-17.45000 0.99696
-17.42500 0.99688
-17.40000 0.99679
-17.37500 0.99671
-17.35000 0.99662
-17.32500 0.99653
-17.30000 0.99644
-17.27500 0.99634
-17.25000 0.99625
-17.22500 0.99615
-17.20000 0.99605
-17.17500 0.99594
-17.15000 0.99584
-17.12500 0.99573
-17.10000 0.99562
-17.07500 0.99551
-17.05000 0.99539
-17.02500 0.99527
-17.00000 0.99515
-16.97500 0.99503
-16.95000 0.99490
-16.92500 0.99477
-16.90000 0.99463
-16.87500 0.99450
-16.85000 0.99436
-16.82500 0.99421
-16.80000 0.99407
-16.77500 0.99391
-16.75000 0.99376
-16.72500 0.99360
-16.70000 0.99344
-16.67500 0.99327
-16.65000 0.99310
-16.62500 0.99293
-16.60000 0.99275
-16.57500 0.99256
-16.55000 0.99238
-16.52500 0.99218
-16.50000 0.99199
-16.47500 0.99178
-16.45000 0.99158
-16.42500 0.99136
-16.40000 0.99114
-16.37500 0.99092
-16.35000 0.99069
-16.32500 0.99046
-16.30000 0.99022
-16.27500 0.98997
-16.25000 0.98972
-16.22500 0.98946
-16.20000 0.98920
-16.17500 0.98892
-16.15000 0.98864
-16.12500 0.98836
-16.10000 0.98807
-16.07500 0.98777
-16.05000 0.98746
-16.02500 0.98715
-16.00000 0.98682
-15.97500 0.98649
-15.95000 0.98615
-15.92500 0.98581
-15.90000 0.98545
-15.87500 0.98509
-15.85000 0.98471
-15.82500 0.98433
-15.80000 0.98394
-15.77500 0.98354
-15.75000 0.98312
-15.72500 0.98270
-15.70000 0.98227
-15.67500 0.98183
-15.65000 0.98137
-15.62500 0.98091
-15.60000 0.98043
-15.57500 0.97994
-15.55000 0.97944
-15.52500 0.97893
-15.50000 0.97841
-15.47500 0.97787
-15.45000 0.97732
-15.42500 0.97675
-15.40000 0.97618
-15.37500 0.97558
-15.35000 0.97498
-15.32500 0.97436
-15.30000 0.97372
-15.27500 0.97307
-15.25000 0.97240
-15.22500 0.97172
-15.20000 0.97101
-15.17500 0.97030
-15.15000 0.96956
-15.12500 0.96881
-15.10000 0.96804
-15.07500 0.96725
-15.05000 0.96644
-15.02500 0.96561
-15.00000 0.96476
-14.97500 0.96390
-14.95000 0.96301
-14.92500 0.96210
-14.90000 0.96117
-14.87500 0.96021
-14.85000 0.95924
-14.82500 0.95824
-14.80000 0.95721
-14.77500 0.95616
-14.75000 0.95509
-14.72500 0.95399
-14.70000 0.95287
-14.67500 0.95172
-14.65000 0.95054
-14.62500 0.94934
-14.60000 0.94811
-14.57500 0.94684
-14.55000 0.94555
-14.52500 0.94423
-14.50000 0.94288
-14.47500 0.94150
-14.45000 0.94008
-14.42500 0.93863
-14.40000 0.93715
-14.37500 0.93564
-14.35000 0.93409
-14.32500 0.93251
-14.30000 0.93088
-14.27500 0.92923
-14.25000 0.92753
-14.22500 0.92580
-14.20000 0.92403
-14.17500 0.92222
-14.15000 0.92036
-14.12500 0.91847
-14.10000 0.91654
-14.07500 0.91456
-14.05000 0.91254
-14.02500 0.91047
-14.00000 0.90836
-13.97500 0.90620
-13.95000 0.90400
-13.92500 0.90174
-13.90000 0.89944
-13.87500 0.89709
-13.85000 0.89469
-13.82500 0.89224
-13.80000 0.88974
-13.77500 0.88718
-13.75000 0.88457
-13.72500 0.88191
-13.70000 0.87919
-13.67500 0.87641
-13.65000 0.87358
-13.62500 0.87069
-13.60000 0.86774
-13.57500 0.86473
-13.55000 0.86166
-13.52500 0.85853
-13.50000 0.85533
-13.47500 0.85208
-13.45000 0.84876
-13.42500 0.84537
-13.40000 0.84192
-13.37500 0.83840
-13.35000 0.83481
-13.32500 0.83116
-13.30000 0.82744
-13.27500 0.82365
-13.25000 0.81979
-13.22500 0.81585
-13.20000 0.81185
-13.17500 0.80777
-13.15000 0.80362
-13.12500 0.79940
-13.10000 0.79510
-13.07500 0.79072
-13.05000 0.78628
-13.02500 0.78175
-13.00000 0.77715
-12.97500 0.77247
-12.95000 0.76771
-12.92500 0.76288
-12.90000 0.75797
-12.87500 0.75298
-12.85000 0.74791
-12.82500 0.74276
-12.80000 0.73753
-12.77500 0.73222
-12.75000 0.72683
-12.72500 0.72137
-12.70000 0.71582
-12.67500 0.71019
-12.65000 0.70449
-12.62500 0.69870
-12.60000 0.69284
-12.57500 0.68690
-12.55000 0.68087
-12.52500 0.67478
-12.50000 0.66860
-12.47500 0.66234
-12.45000 0.65601
-12.42500 0.64960
-12.40000 0.64312
-12.37500 0.63656
-12.35000 0.62993
-12.32500 0.62323
-12.30000 0.61646
-12.27500 0.60961
-12.25000 0.60269
-12.22500 0.59571
-12.20000 0.58866
-12.17500 0.58154
-12.15000 0.57436
-12.12500 0.56712
-12.10000 0.55982
-12.07500 0.55245
-12.05000 0.54503
-12.02500 0.53755
-12.00000 0.53002
-11.97500 0.52244
-11.95000 0.51480
-11.92500 0.50712
-11.90000 0.49939
-11.87500 0.49162
-11.85000 0.48380
-11.82500 0.47595
-11.80000 0.46806
-11.77500 0.46013
-11.75000 0.45217
-11.72500 0.44418
-11.70000 0.43617
-11.67500 0.42813
-11.65000 0.42007
-11.62500 0.41199
-11.60000 0.40389
-11.57500 0.39578
-11.55000 0.38766
-11.52500 0.37953
-11.50000 0.37140
-11.47500 0.36327
-11.45000 0.35513
-11.42500 0.34700
-11.40000 0.33887
-11.37500 0.33076
-11.35000 0.32266
-11.32500 0.31457
-11.30000 0.30650
-11.27500 0.29845
-11.25000 0.29043
-11.22500 0.28244
-11.20000 0.27447
-11.17500 0.26654
-11.15000 0.25864
-11.12500 0.25078
-11.10000 0.24297
-11.07500 0.23519
-11.05000 0.22747
-11.02500 0.21979
-11.00000 0.21217
-10.97500 0.20460
-10.95000 0.19709
-10.92500 0.18964
-10.90000 0.18225
-10.87500 0.17493
-10.85000 0.16768
-10.82500 0.16049
-10.80000 0.15338
-10.77500 0.14634
-10.75000 0.13937
-10.72500 0.13249
-10.70000 0.12568
-10.67500 0.11896
-10.65000 0.11232
-10.62500 0.10576
-10.60000 0.09929
-10.57500 0.09292
-10.55000 0.08663
-10.52500 0.08043
-10.50000 0.07433
-10.47500 0.06832
-10.45000 0.06241
-10.42500 0.05659
-10.40000 0.05087
-10.37500 0.04525
-10.35000 0.03974
-10.32500 0.03432
-10.30000 0.02900
-10.27500 0.02379
-10.25000 0.01867
-10.22500 0.01367
-10.20000 0.00876
-10.17500 0.00396
-10.15000 -0.00073
-10.12500 -0.00532
-10.10000 -0.00981
-10.07500 -0.01419
-10.05000 -0.01846
-10.02500 -0.02263
-10.00000 -0.02669
-9.97500 -0.03065
-9.95000 -0.03450
-9.92500 -0.03824
-9.90000 -0.04188
-9.87500 -0.04542
-9.85000 -0.04885
-9.82500 -0.05218
-9.80000 -0.05541
-9.77500 -0.05853
-9.75000 -0.06155
-9.72500 -0.06447
-9.70000 -0.06728
-9.67500 -0.07000
-9.65000 -0.07261
-9.62500 -0.07513
-9.60000 -0.07755
-9.57500 -0.07987
-9.55000 -0.08209
-9.52500 -0.08422
-9.50000 -0.08625
-9.47500 -0.08819
-9.45000 -0.09004
-9.42500 -0.09179
-9.40000 -0.09345
-9.37500 -0.09502
-9.35000 -0.09650
-9.32500 -0.09790
-9.30000 -0.09920
-9.27500 -0.10043
-9.25000 -0.10156
-9.22500 -0.10261
-9.20000 -0.10358
-9.17500 -0.10447
-9.15000 -0.10527
-9.12500 -0.10600
-9.10000 -0.10665
-9.07500 -0.10722
-9.05000 -0.10771
-9.02500 -0.10813
-9.00000 -0.10848
-8.97500 -0.10875
-8.95000 -0.10896
-8.92500 -0.10909
-8.90000 -0.10915
-8.87500 -0.10915
-8.85000 -0.10908
-8.82500 -0.10894
-8.80000 -0.10874
-8.77500 -0.10847
-8.75000 -0.10815
-8.72500 -0.10776
-8.70000 -0.10731
-8.67500 -0.10680
-8.65000 -0.10624
-8.62500 -0.10562
-8.60000 -0.10494
-8.57500 -0.10421
-8.55000 -0.10343
-8.52500 -0.10260
-8.50000 -0.10171
-8.47500 -0.10077
-8.45000 -0.09979
-8.42500 -0.09876
-8.40000 -0.09768
-8.37500 -0.09655
-8.35000 -0.09538
-8.32500 -0.09417
-8.30000 -0.09292
-8.27500 -0.09162
-8.25000 -0.09028
-8.22500 -0.08891
-8.20000 -0.08749
-8.17500 -0.08604
-8.15000 -0.08455
-8.12500 -0.08302
-8.10000 -0.08146
-8.07500 -0.07987
-8.05000 -0.07824
-8.02500 -0.07658
-8.00000 -0.07489
-7.97500 -0.07317
-7.95000 -0.07142
-7.92500 -0.06965
-7.90000 -0.06784
-7.87500 -0.06601
-7.85000 -0.06415
-7.82500 -0.06227
-7.80000 -0.06036
-7.77500 -0.05843
-7.75000 -0.05647
-7.72500 -0.05450
-7.70000 -0.05250
-7.67500 -0.05048
-7.65000 -0.04845
-7.62500 -0.04639
-7.60000 -0.04432
-7.57500 -0.04223
-7.55000 -0.04012
-7.52500 -0.03799
-7.50000 -0.03586
-7.47500 -0.03370
-7.45000 -0.03154
-7.42500 -0.02936
-7.40000 -0.02717
-7.37500 -0.02497
-7.35000 -0.02275
-7.32500 -0.02053
-7.30000 -0.01830
-7.27500 -0.01606
-7.25000 -0.01381
-7.22500 -0.01156
-7.20000 -0.00930
-7.17500 -0.00703
-7.15000 -0.00476
-7.12500 -0.00248
-7.10000 -0.00020
-7.07500 0.00208
-7.05000 0.00437
-7.02500 0.00665
-7.00000 0.00894
-6.97500 0.01122
-6.95000 0.01351
-6.92500 0.01579
-6.90000 0.01807
-6.87500 0.02035
-6.85000 0.02263
-6.82500 0.02490
-6.80000 0.02716
-6.77500 0.02942
-6.75000 0.03167
-6.72500 0.03391
-6.70000 0.03615
-6.67500 0.03837
-6.65000 0.04059
-6.62500 0.04280
-6.60000 0.04499
-6.57500 0.04717
-6.55000 0.04934
-6.52500 0.05149
-6.50000 0.05363
-6.47500 0.05575
-6.45000 0.05786
-6.42500 0.05994
-6.40000 0.06201
-6.37500 0.06406
-6.35000 0.06609
-6.32500 0.06810
-6.30000 0.07009
-6.27500 0.07205
-6.25000 0.07399
-6.22500 0.07590
-6.20000 0.07779
-6.17500 0.07965
-6.15000 0.08148
-6.12500 0.08328
-6.10000 0.08505
-6.07500 0.08680
-6.05000 0.08850
-6.02500 0.09018
-6.00000 0.09182
-5.97500 0.09343
-5.95000 0.09500
-5.92500 0.09653
-5.90000 0.09802
-5.87500 0.09947
-5.85000 0.10088
-5.82500 0.10225
-5.80000 0.10358
-5.77500 0.10486
-5.75000 0.10609
-5.72500 0.10728
-5.70000 0.10842
-5.67500 0.10951
-5.65000 0.11055
-5.62500 0.11154
-5.60000 0.11247
-5.57500 0.11335
-5.55000 0.11418
-5.52500 0.11495
-5.50000 0.11565
-5.47500 0.11630
-5.45000 0.11689
-5.42500 0.11742
-5.40000 0.11788
-5.37500 0.11828
-5.35000 0.11861
-5.32500 0.11887
-5.30000 0.11906
-5.27500 0.11919
-5.25000 0.11924
-5.22500 0.11922
-5.20000 0.11912
-5.17500 0.11895
-5.15000 0.11870
-5.12500 0.11837
-5.10000 0.11797
-5.07500 0.11748
-5.05000 0.11690
-5.02500 0.11625
-5.00000 0.11550
-4.97500 0.11467
-4.95000 0.11376
-4.92500 0.11275
-4.90000 0.11165
-4.87500 0.11045
-4.85000 0.10917
-4.82500 0.10779
-4.80000 0.10631
-4.77500 0.10473
-4.75000 0.10305
-4.72500 0.10127
-4.70000 0.09939
-4.67500 0.09741
-4.65000 0.09532
-4.62500 0.09313
-4.60000 0.09083
-4.57500 0.08842
-4.55000 0.08589
-4.52500 0.08326
-4.50000 0.08052
-4.47500 0.07766
-4.45000 0.07469
-4.42500 0.07160
-4.40000 0.06840
-4.37500 0.06508
-4.35000 0.06164
-4.32500 0.05808
-4.30000 0.05440
-4.27500 0.05060
-4.25000 0.04668
-4.22500 0.04264
-4.20000 0.03847
-4.17500 0.03418
-4.15000 0.02976
-4.12500 0.02523
-4.10000 0.02056
-4.07500 0.01577
-4.05000 0.01086
-4.02500 0.00582
-4.00000 0.00066
-3.97500 -0.00463
-3.95000 -0.01005
-3.92500 -0.01559
-3.90000 -0.02125
-3.87500 -0.02704
-3.85000 -0.03295
-3.82500 -0.03898
-3.80000 -0.04513
-3.77500 -0.05141
-3.75000 -0.05780
-3.72500 -0.06431
-3.70000 -0.07094
-3.67500 -0.07768
-3.65000 -0.08454
-3.62500 -0.09151
-3.60000 -0.09858
-3.57500 -0.10577
-3.55000 -0.11306
-3.52500 -0.12045
-3.50000 -0.12794
-3.47500 -0.13553
-3.45000 -0.14321
-3.42500 -0.15099
-3.40000 -0.15885
-3.37500 -0.16680
-3.35000 -0.17483
-3.32500 -0.18293
-3.30000 -0.19111
-3.27500 -0.19936
-3.25000 -0.20767
-3.22500 -0.21605
-3.20000 -0.22448
-3.17500 -0.23296
-3.15000 -0.24150
-3.12500 -0.25007
-3.10000 -0.25868
-3.07500 -0.26733
-3.05000 -0.27600
-3.02500 -0.28470
-3.00000 -0.29341
-2.97500 -0.30214
-2.95000 -0.31087
-2.92500 -0.31960
-2.90000 -0.32833
-2.87500 -0.33705
-2.85000 -0.34576
-2.82500 -0.35444
-2.80000 -0.36310
-2.77500 -0.37173
-2.75000 -0.38032
-2.72500 -0.38886
-2.70000 -0.39736
-2.67500 -0.40581
-2.65000 -0.41420
-2.62500 -0.42253
-2.60000 -0.43078
-2.57500 -0.43897
-2.55000 -0.44707
-2.52500 -0.45509
-2.50000 -0.46302
-2.47500 -0.47087
-2.45000 -0.47861
-2.42500 -0.48625
-2.40000 -0.49379
-2.37500 -0.50122
-2.35000 -0.50854
-2.32500 -0.51573
-2.30000 -0.52281
-2.27500 -0.52977
-2.25000 -0.53659
-2.22500 -0.54329
-2.20000 -0.54986
-2.17500 -0.55629
-2.15000 -0.56257
-2.12500 -0.56872
-2.10000 -0.57473
-2.07500 -0.58059
-2.05000 -0.58630
-2.02500 -0.59186
-2.00000 -0.59727
-1.97500 -0.60252
-1.95000 -0.60762
-1.92500 -0.61256
-1.90000 -0.61734
-1.87500 -0.62196
-1.85000 -0.62641
-1.82500 -0.63071
-1.80000 -0.63483
-1.77500 -0.63879
-1.75000 -0.64258
-1.72500 -0.64620
-1.70000 -0.64965
-1.67500 -0.65292
-1.65000 -0.65602
-1.62500 -0.65894
-1.60000 -0.66168
-1.57500 -0.66424
-1.55000 -0.66662
-1.52500 -0.66881
-1.50000 -0.67081
-1.47500 -0.67262
-1.45000 -0.67424
-1.42500 -0.67566
-1.40000 -0.67688
-1.37500 -0.67790
-1.35000 -0.67871
-1.32500 -0.67930
-1.30000 -0.67968
-1.27500 -0.67984
-1.25000 -0.67977
-1.22500 -0.67946
-1.20000 -0.67892
-1.17500 -0.67813
-1.15000 -0.67708
-1.12500 -0.67578
-1.10000 -0.67420
-1.07500 -0.67234
-1.05000 -0.67019
-1.02500 -0.66773
-1.00000 -0.66496
-0.97500 -0.66187
-0.95000 -0.65843
-0.92500 -0.65463
-0.90000 -0.65046
-0.87500 -0.64589
-0.85000 -0.64092
-0.82500 -0.63551
-0.80000 -0.62965
-0.77500 -0.62330
-0.75000 -0.61645
-0.72500 -0.60906
-0.70000 -0.60111
-0.67500 -0.59257
-0.65000 -0.58339
-0.62500 -0.57353
-0.60000 -0.56297
-0.57500 -0.55166
-0.55000 -0.53955
-0.52500 -0.52659
-0.50000 -0.51273
-0.47500 -0.49794
-0.45000 -0.48214
-0.42500 -0.46528
-0.40000 -0.44732
-0.37500 -0.42820
-0.35000 -0.40788
-0.32500 -0.38629
-0.30000 -0.36342
-0.27500 -0.33922
-0.25000 -0.31368
-0.22500 -0.28681
-0.20000 -0.25862
-0.17500 -0.22915
-0.15000 -0.19848
-0.12500 -0.16670
-0.10000 -0.13393
-0.07500 -0.10033
-0.05000 -0.06609
-0.02500 -0.03140
-0.00000 0.00351
0.02475 0.03807
0.04975 0.07276
0.07475 0.10700
0.09975 0.14059
0.12475 0.17335
0.14975 0.20512
0.17475 0.23579
0.19975 0.26524
0.22475 0.29342
0.24975 0.32029
0.27475 0.34582
0.29975 0.37001
0.32475 0.39288
0.34975 0.41447
0.37475 0.43479
0.39975 0.45392
0.42475 0.47188
0.44975 0.48874
0.47475 0.50455
0.49975 0.51936
0.52475 0.53323
0.54975 0.54621
0.57475 0.55834
0.59975 0.56968
0.62475 0.58026
0.64975 0.59014
0.67475 0.59935
0.69975 0.60793
0.72475 0.61592
0.74975 0.62334
0.77475 0.63023
0.79975 0.63662
0.82475 0.64253
0.84975 0.64798
0.87475 0.65300
0.89975 0.65762
0.92475 0.66184
0.94975 0.66569
0.97475 0.66918
0.99975 0.67234
1.02475 0.67517
1.04975 0.67768
1.07475 0.67989
1.09975 0.68181
1.12475 0.68345
1.14975 0.68482
1.17475 0.68593
1.19975 0.68679
1.22475 0.68740
1.24975 0.68777
1.27475 0.68791
1.29975 0.68782
1.32475 0.68751
1.34975 0.68698
1.37475 0.68624
1.39975 0.68529
1.42475 0.68414
1.44975 0.68279
1.47475 0.68124
1.49975 0.67949
1.52475 0.67755
1.54975 0.67542
1.57475 0.67311
1.59975 0.67060
1.62475 0.66792
1.64975 0.66505
1.67475 0.66201
1.69975 0.65878
1.72475 0.65538
1.74975 0.65180
1.77475 0.64805
1.79975 0.64412
1.82475 0.64002
1.84975 0.63575
1.87475 0.63131
1.89975 0.62670
1.92475 0.62193
1.94975 0.61699
1.97475 0.61188
1.99975 0.60661
2.02475 0.60118
2.04975 0.59559
2.07475 0.58983
2.09975 0.58393
2.12475 0.57786
2.14975 0.57164
2.17475 0.56527
2.19975 0.55875
2.22475 0.55208
2.24975 0.54527
2.27475 0.53831
2.29975 0.53122
2.32475 0.52398
2.34975 0.51662
2.37475 0.50912
2.39975 0.50149
2.42475 0.49374
2.44975 0.48587
2.47475 0.47788
2.49975 0.46978
2.52475 0.46156
2.54975 0.45325
2.57475 0.44483
2.59975 0.43632
2.62475 0.42771
2.64975 0.41902
2.67475 0.41025
2.69975 0.40140
2.72475 0.39248
2.74975 0.38349
2.77475 0.37444
2.79975 0.36533
2.82475 0.35617
2.84975 0.34697
2.87475 0.33773
2.89975 0.32845
2.92475 0.31914
2.94975 0.30981
2.97475 0.30047
2.99975 0.29111
3.02475 0.28174
3.04975 0.27238
3.07475 0.26301
3.09975 0.25366
3.12475 0.24432
3.14975 0.23501
3.17475 0.22571
3.19975 0.21645
3.22475 0.20723
3.24975 0.19804
3.27475 0.18891
3.29975 0.17982
3.32475 0.17078
3.34975 0.16181
3.37475 0.15290
3.39975 0.14405
3.42475 0.13528
3.44975 0.12658
3.47475 0.11796
3.49975 0.10943
3.52475 0.10098
3.54975 0.09262
3.57475 0.08435
3.59975 0.07618
3.62475 0.06810
3.64975 0.06013
3.67475 0.05226
3.69975 0.04450
3.72475 0.03685
3.74975 0.02930
3.77475 0.02187
3.79975 0.01456
3.82475 0.00736
3.84975 0.00027
3.87475 -0.00669
3.89975 -0.01353
3.92475 -0.02026
3.94975 -0.02685
3.97475 -0.03333
3.99975 -0.03968
4.02475 -0.04590
4.04975 -0.05200
4.07475 -0.05797
4.09975 -0.06382
4.12475 -0.06953
4.14975 -0.07512
4.17475 -0.08058
4.19975 -0.08591
4.22475 -0.09111
4.24975 -0.09618
4.27475 -0.10112
4.29975 -0.10594
4.32475 -0.11062
4.34975 -0.11517
4.37475 -0.11960
4.39975 -0.12390
4.42475 -0.12806
4.44975 -0.13210
4.47475 -0.13601
4.49975 -0.13980
4.52475 -0.14345
4.54975 -0.14698
4.57475 -0.15038
4.59975 -0.15366
4.62475 -0.15681
4.64975 -0.15983
4.67475 -0.16273
4.69975 -0.16550
4.72475 -0.16815
4.74975 -0.17067
4.77475 -0.17307
4.79975 -0.17534
4.82475 -0.17750
4.84975 -0.17953
4.87475 -0.18143
4.89975 -0.18322
4.92475 -0.18488
4.94975 -0.18643
4.97475 -0.18785
4.99975 -0.18915
5.02475 -0.19033
5.04975 -0.19139
5.07475 -0.19233
5.09975 -0.19316
5.12475 -0.19386
5.14975 -0.19444
5.17475 -0.19491
5.19975 -0.19526
5.22475 -0.19549
5.24975 -0.19560
5.27475 -0.19559
5.29975 -0.19547
5.32475 -0.19523
5.34975 -0.19487
5.37475 -0.19440
5.39975 -0.19381
5.42475 -0.19310
5.44975 -0.19227
5.47475 -0.19133
5.49975 -0.19027
5.52475 -0.18910
5.54975 -0.18781
5.57475 -0.18640
5.59975 -0.18488
5.62475 -0.18324
5.64975 -0.18148
5.67475 -0.17961
5.69975 -0.17762
5.72475 -0.17552
5.74975 -0.17330
5.77475 -0.17097
5.79975 -0.16852
5.82475 -0.16595
5.84975 -0.16327
5.87475 -0.16047
5.89975 -0.15756
5.92475 -0.15453
5.94975 -0.15139
5.97475 -0.14813
5.99975 -0.14476
6.02475 -0.14127
6.04975 -0.13767
6.07475 -0.13395
6.09975 -0.13012
6.12475 -0.12617
6.14975 -0.12211
6.17475 -0.11794
6.19975 -0.11366
6.22475 -0.10926
6.24975 -0.10475
6.27475 -0.10013
6.29975 -0.09539
6.32475 -0.09055
6.34975 -0.08559
6.37475 -0.08053
6.39975 -0.07535
6.42475 -0.07007
6.44975 -0.06468
6.47475 -0.05919
6.49975 -0.05358
6.52475 -0.04787
6.54975 -0.04206
6.57475 -0.03614
6.59975 -0.03013
6.62475 -0.02401
6.64975 -0.01779
6.67475 -0.01147
6.69975 -0.00505
6.72475 0.00146
6.74975 0.00807
6.77475 0.01477
6.79975 0.02157
6.82475 0.02845
6.84975 0.03543
6.87475 0.04249
6.89975 0.04964
6.92475 0.05687
6.94975 0.06418
6.97475 0.07157
6.99975 0.07904
7.02475 0.08659
7.04975 0.09421
7.07475 0.10190
7.09975 0.10967
7.12475 0.11750
7.14975 0.12539
7.17475 0.13335
7.19975 0.14137
7.22475 0.14944
7.24975 0.15757
7.27475 0.16575
7.29975 0.17399
7.32475 0.18227
7.34975 0.19059
7.37475 0.19896
7.39975 0.20737
7.42475 0.21581
7.44975 0.22429
7.47475 0.23280
7.49975 0.24133
7.52475 0.24989
7.54975 0.25848
7.57475 0.26708
7.59975 0.27570
7.62475 0.28433
7.64975 0.29297
7.67475 0.30162
7.69975 0.31028
7.72475 0.31894
7.74975 0.32759
7.77475 0.33624
7.79975 0.34489
7.82475 0.35352
7.84975 0.36215
7.87475 0.37075
7.89975 0.37934
7.92475 0.38791
7.94975 0.39645
7.97475 0.40497
7.99975 0.41346
8.02475 0.42192
8.04975 0.43034
8.07475 0.43872
8.09975 0.44707
8.12475 0.45538
8.14975 0.46364
8.17475 0.47185
8.19975 0.48002
8.22475 0.48813
8.24975 0.49620
8.27475 0.50421
8.29975 0.51216
8.32475 0.52005
8.34975 0.52788
8.37475 0.53565
8.39975 0.54336
8.42475 0.55100
8.44975 0.55858
8.47475 0.56608
8.49975 0.57352
8.52475 0.58088
8.54975 0.58817
8.57475 0.59539
8.59975 0.60253
8.62475 0.60960
8.64975 0.61658
8.67475 0.62350
8.69975 0.63033
8.72475 0.63708
8.74975 0.64375
8.77475 0.65034
8.79975 0.65685
8.82475 0.66328
8.84975 0.66963
8.87475 0.67589
8.89975 0.68207
8.92475 0.68817
8.94975 0.69418
8.97475 0.70011
8.99975 0.70595
9.02475 0.71171
9.04975 0.71739
9.07475 0.72298
9.09975 0.72849
9.12475 0.73392
9.14975 0.73926
9.17475 0.74452
9.19975 0.74970
9.22475 0.75480
9.24975 0.75981
9.27475 0.76474
9.29975 0.76959
9.32475 0.77436
9.34975 0.77905
9.37475 0.78366
9.39975 0.78819
9.42475 0.79265
9.44975 0.79702
9.47475 0.80132
9.49975 0.80555
9.52475 0.80969
9.54975 0.81377
9.57475 0.81776
9.59975 0.82169
9.62475 0.82554
9.64975 0.82932
9.67475 0.83304
9.69975 0.83668
9.72475 0.84025
9.74975 0.84375
9.77475 0.84719
9.79975 0.85056
9.82475 0.85386
9.84975 0.85710
9.87475 0.86028
9.89975 0.86339
9.92475 0.86644
9.94975 0.86943
9.97475 0.87236
9.99975 0.87523
10.02475 0.87804
10.04975 0.88080
10.07475 0.88349
10.09975 0.88614
10.12475 0.88872
10.14975 0.89126
10.17475 0.89374
10.19975 0.89617
10.22475 0.89854
10.24975 0.90087
10.27475 0.90315
10.29975 0.90538
10.32475 0.90756
10.34975 0.90970
10.37475 0.91179
10.39975 0.91383
10.42475 0.91583
10.44975 0.91779
10.47475 0.91970
10.49975 0.92157
10.52475 0.92340
10.54975 0.92519
10.57475 0.92694
10.59975 0.92865
10.62475 0.93033
10.64975 0.93196
10.67475 0.93356
10.69975 0.93513
10.72475 0.93666
10.74975 0.93815
10.77475 0.93961
10.79975 0.94104
10.82475 0.94244
10.84975 0.94380
10.87475 0.94513
10.89975 0.94644
10.92475 0.94771
10.94975 0.94895
10.97475 0.95017
10.99975 0.95136
11.02475 0.95252
11.04975 0.95365
11.07475 0.95476
11.09975 0.95584
11.12475 0.95690
11.14975 0.95793
11.17475 0.95894
11.19975 0.95992
11.22475 0.96088
11.24975 0.96182
11.27475 0.96274
11.29975 0.96364
11.32475 0.96451
11.34975 0.96537
11.37475 0.96620
11.39975 0.96702
11.42475 0.96781
11.44975 0.96859
11.47475 0.96935
11.49975 0.97009
11.52475 0.97081
11.54975 0.97152
11.57475 0.97221
11.59975 0.97288
11.62475 0.97354
11.64975 0.97418
11.67475 0.97480
11.69975 0.97541
11.72475 0.97601
11.74975 0.97659
11.77475 0.97716
11.79975 0.97772
11.82475 0.97826
11.84975 0.97879
11.87475 0.97930
11.89975 0.97981
11.92475 0.98030
11.94975 0.98078
11.97475 0.98125
11.99975 0.98170
12.02475 0.98215
12.04975 0.98258
12.07475 0.98301
12.09975 0.98342
12.12475 0.98383
12.14975 0.98422
12.17475 0.98461
12.19975 0.98498
12.22475 0.98535
12.24975 0.98571
12.27475 0.98606
12.29975 0.98640
12.32475 0.98673
12.34975 0.98706
12.37475 0.98737
12.39975 0.98768
12.42475 0.98798
12.44975 0.98828
12.47475 0.98857
12.49975 0.98885
12.52475 0.98912
12.54975 0.98939
12.57475 0.98965
12.59975 0.98990
12.62475 0.99015
12.64975 0.99039
12.67475 0.99062
12.69975 0.99085
12.72475 0.99108
12.74975 0.99130
12.77475 0.99151
12.79975 0.99172
12.82475 0.99192
12.84975 0.99212
12.87475 0.99231
12.89975 0.99250
12.92475 0.99269
12.94975 0.99287
12.97475 0.99304
12.99975 0.99321
13.02475 0.99338
13.04975 0.99354
13.07475 0.99370
13.09975 0.99386
13.12475 0.99401
13.14975 0.99415
13.17475 0.99430
13.19975 0.99444
13.22475 0.99458
13.24975 0.99471
13.27475 0.99484
13.29975 0.99497
13.32475 0.99509
13.34975 0.99521
13.37475 0.99533
13.39975 0.99544
13.42475 0.99556
13.44975 0.99567
13.47475 0.99577
13.49975 0.99588
13.52475 0.99598
13.54975 0.99608
13.57475 0.99617
13.59975 0.99627
13.62475 0.99636
13.64975 0.99645
13.67475 0.99654
13.69975 0.99662
13.72475 0.99671
13.74975 0.99679
13.77475 0.99687
13.79975 0.99694
13.82475 0.99702
13.84975 0.99709
13.87475 0.99716
13.89975 0.99723
13.92475 0.99730
13.94975 0.99737
13.97475 0.99743
13.99975 0.99750
14.02475 0.99756
14.04975 0.99762
14.07475 0.99768
14.09975 0.99774
14.12475 0.99779
14.14975 0.99785
14.17475 0.99790
14.19975 0.99795
14.22475 0.99800
14.24975 0.99805
14.27475 0.99810
14.29975 0.99815
14.32475 0.99819
14.34975 0.99824
14.37475 0.99828
14.39975 0.99832
14.42475 0.99837
14.44975 0.99841
14.47475 0.99845
14.49975 0.99848
14.52475 0.99852
14.54975 0.99856
14.57475 0.99859
14.59975 0.99863
14.62475 0.99866
14.64975 0.99870
14.67475 0.99873
14.69975 0.99876
14.72475 0.99879
14.74975 0.99882
14.77475 0.99885
14.79975 0.99888
14.82475 0.99891
14.84975 0.99894
14.87475 0.99896
14.89975 0.99899
14.92475 0.99902
14.94975 0.99904
14.97475 0.99907
14.99975 0.99909
15.02475 0.99911
15.04975 0.99914
15.07475 0.99916
15.09975 0.99918
15.12475 0.99920
15.14975 0.99922
15.17475 0.99924
15.19975 0.99926
15.22475 0.99928
15.24975 0.99930
15.27475 0.99932
15.29975 0.99934
15.32475 0.99936
15.34975 0.99938
15.37475 0.99939
15.39975 0.99941
15.42475 0.99943
15.44975 0.99944
15.47475 0.99946
15.49975 0.99947
15.52475 0.99949
15.54975 0.99951
15.57475 0.99952
15.59975 0.99954
15.62475 0.99955
15.64975 0.99956
15.67475 0.99958
15.69975 0.99959
15.72475 0.99961
15.74975 0.99962
15.77475 0.99963
15.79975 0.99965
15.82475 0.99966
15.84975 0.99967
15.87475 0.99969
15.89975 0.99970
15.92475 0.99971
15.94975 0.99973
15.97475 0.99974
15.99975 0.99975
16.02475 0.99977
16.04975 0.99978
16.07475 0.99979
16.09975 0.99981
16.12475 0.99982
16.14975 0.99983
16.17475 0.99985
16.19975 0.99986
16.22475 0.99987
16.24975 0.99989
16.27475 0.99990
16.29975 0.99992
16.32475 0.99993
16.34975 0.99995
16.37475 0.99996
16.39975 0.99998
16.42475 0.99999
16.44975 1.00000
16.47475 1.00000
16.49975 1.00000
16.52475 1.00000
16.54975 1.00000
16.57475 1.00000
16.59975 1.00000
16.62475 1.00000
16.64975 1.00000
16.67475 1.00000
16.69975 1.00000
16.72475 1.00000
16.74975 1.00000
16.77475 1.00000
16.79975 1.00000
16.82475 1.00000
16.84975 1.00000
16.87475 1.00000
16.89975 1.00000
16.92475 1.00000
16.94975 1.00000
16.97475 1.00000
16.99975 1.00000
17.02475 1.00000
17.04975 1.00000
17.07475 1.00000
17.09975 1.00000
17.12475 1.00000
17.14975 1.00000
17.17475 1.00000
17.19975 1.00000
17.22475 1.00000
17.24975 1.00000
17.27475 1.00000
17.29975 1.00000
17.32475 1.00000
17.34975 1.00000
17.37475 1.00000
17.39975 1.00000
17.42475 1.00000
17.44975 1.00000
17.47475 1.00000
17.49975 1.00000
17.52475 1.00000
17.54975 1.00000
17.57475 1.00000
17.59975 1.00000
17.62475 1.00000
17.64975 1.00000
17.67475 1.00000
17.69975 1.00000
17.72475 1.00000
17.74975 1.00000
17.77475 1.00000
17.79975 1.00000
17.82475 1.00000
17.84975 1.00000
17.87475 1.00000
17.89975 1.00000
17.92475 1.00000
17.94975 1.00000
17.97475 1.00000
17.99975 1.00000
18.02475 1.00000
18.04975 1.00000
18.07475 1.00000
18.09975 1.00000
18.12475 1.00000
18.14975 1.00000
18.17475 1.00000
18.19975 1.00000
18.22475 1.00000
18.24975 1.00000
18.27475 1.00000
18.29975 1.00000
18.32475 1.00000
18.34975 1.00000
18.37475 1.00000
18.39975 1.00000
18.42475 1.00000
18.44975 1.00000
18.47475 1.00000
18.49975 1.00000
18.52475 1.00000
18.54975 1.00000
18.57475 1.00000
18.59975 1.00000
18.62475 1.00000
18.64975 1.00000
18.67475 1.00000
18.69975 1.00000
18.72475 1.00000
18.74975 1.00000
18.77475 1.00000
18.79975 1.00000
18.82475 1.00000
18.84975 1.00000
18.87475 1.00000
18.89975 1.00000
18.92475 1.00000
18.94975 1.00000
18.97475 1.00000
18.99975 1.00000
19.02475 1.00000
19.04975 1.00000
19.07475 1.00000
19.09975 1.00000
19.12475 1.00000
19.14975 1.00000
19.17475 1.00000
19.19975 1.00000
19.22475 1.00000
19.24975 1.00000
19.27475 1.00000
19.29975 1.00000
19.32475 1.00000
19.34975 1.00000
19.37475 1.00000
19.39975 1.00000
19.42475 1.00000
19.44975 1.00000
19.47475 1.00000
19.49975 1.00000
19.52475 1.00000
19.54975 1.00000
19.57475 1.00000
19.59975 1.00000
19.62475 1.00000
19.64975 1.00000
19.67475 1.00000
19.69975 1.00000
19.72475 1.00000
19.74975 1.00000
19.77475 1.00000
19.79975 1.00000
19.82475 1.00000
19.84975 1.00000
19.87475 1.00000
19.89975 1.00000
19.92475 1.00000
19.94975 1.00000
19.97475 1.00000
19.99975 1.00000
20.02475 1.00000
20.04975 1.00000
20.07475 1.00000
20.09975 1.00000
20.12475 1.00000
20.14975 1.00000
20.17475 1.00000
20.19975 1.00000
20.22475 1.00000
20.24975 1.00000
20.27475 1.00000
20.29975 1.00000
20.32475 1.00000
20.34975 1.00000
20.37475 1.00000
20.39975 1.00000
20.42475 1.00000
20.44975 1.00000
20.47475 1.00000
20.49975 1.00000
20.52475 1.00000
20.54975 1.00000
20.57475 1.00000
20.59975 1.00000
20.62475 1.00000
20.64975 1.00000
20.67475 1.00000
20.69975 1.00000
20.72475 1.00000
20.74975 1.00000
20.77475 1.00000
20.79975 1.00000
20.82475 1.00000
20.84975 1.00000
20.87475 1.00000
20.89975 1.00000
20.92475 1.00000
20.94975 1.00000
20.97475 1.00000
20.99975 1.00000
21.02475 1.00000
21.04975 1.00000
21.07475 1.00000
21.09975 1.00000
21.12475 1.00000
21.14975 1.00000
21.17475 1.00000
21.19975 1.00000
21.22475 1.00000
21.24975 1.00000
21.27475 1.00000
21.29975 1.00000
21.32475 1.00000
21.34975 1.00000
21.37475 1.00000
21.39975 1.00000
21.42475 1.00000
21.44975 1.00000
21.47475 1.00000
21.49975 1.00000
21.52475 1.00000
21.54975 1.00000
21.57475 1.00000
21.59975 1.00000
21.62475 1.00000
21.64975 1.00000
21.67475 1.00000
21.69975 1.00000
21.72475 1.00000
21.74975 1.00000
21.77475 1.00000
21.79975 1.00000
21.82475 1.00000
21.84975 1.00000
21.87475 1.00000
21.89975 1.00000
21.92475 1.00000
21.94975 1.00000
21.97475 1.00000
21.99975 1.00000
22.02475 1.00000
22.04975 1.00000
22.07475 1.00000
22.09975 1.00000
22.12475 1.00000
22.14975 1.00000
22.17475 1.00000
22.19975 1.00000
22.22475 1.00000
22.24975 1.00000
22.27475 1.00000
22.29975 1.00000
22.32475 1.00000
22.34975 1.00000
22.37475 1.00000
22.39975 1.00000
22.42475 1.00000
22.44975 1.00000
22.47475 1.00000
22.49975 1.00000
22.52475 1.00000
22.54975 1.00000
22.57475 1.00000
22.59975 1.00000
22.62475 1.00000
22.64975 1.00000
22.67475 1.00000
22.69975 1.00000
22.72475 1.00000
22.74975 1.00000
22.77475 1.00000
22.79975 1.00000
22.82475 1.00000
22.84975 1.00000
22.87475 1.00000
22.89975 1.00000
22.92475 1.00000
22.94975 1.00000
22.97475 1.00000
22.99975 1.00000
23.02475 1.00000
23.04975 1.00000
23.07475 1.00000
23.09975 1.00000
23.12475 1.00000
23.14975 1.00000
23.17475 1.00000
23.19975 1.00000
23.22475 1.00000
23.24975 1.00000
23.27475 1.00000
23.29975 1.00000
23.32475 1.00000
23.34975 1.00000
23.37475 1.00000
23.39975 1.00000
23.42475 1.00000
23.44975 1.00000
23.47475 1.00000
23.49975 1.00000
23.52475 1.00000
23.54975 1.00000
23.57475 1.00000
23.59975 1.00000
23.62475 1.00000
23.64975 1.00000
23.67475 1.00000
23.69975 1.00000
23.72475 1.00000
23.74975 1.00000
23.77475 1.00000
23.79975 1.00000
23.82475 1.00000
23.84975 1.00000
23.87475 1.00000
23.89975 1.00000
23.92475 1.00000
23.94975 1.00000
23.97475 1.00000
23.99975 1.00000
24.02475 1.00000
24.04975 1.00000
24.07475 1.00000
24.09975 1.00000
24.12475 1.00000
24.14975 1.00000
24.17475 1.00000
24.19975 1.00000
24.22475 1.00000
24.24975 1.00000
24.27475 1.00000
24.29975 1.00000
24.32475 1.00000
24.34975 1.00000
24.37475 1.00000
24.39975 1.00000
24.42475 1.00000
24.44975 1.00000
24.47475 1.00000
24.49975 1.00000
24.52475 1.00000
24.54975 1.00000
24.57475 1.00000
24.59975 1.00000
24.62475 1.00000
24.64975 1.00000
24.67475 1.00000
24.69975 1.00000
24.72475 1.00000
24.74975 1.00000
24.77475 1.00000
24.79975 1.00000
24.82475 1.00000
24.84975 1.00000
24.87475 1.00000
24.89975 1.00000
24.92475 1.00000
24.94975 1.00000
24.97475 1.00000
24.99975 1.00000


==> w_n=3_m=5.dat <==
-25.00000 -1.00000
-24.97500 -1.00000
-24.95000 -1.00000
-24.92500 -1.00000
-24.90000 -1.00000
-24.87500 -1.00000
-24.85000 -1.00000
-24.82500 -1.00000
-24.80000 -1.00000
-24.77500 -1.00000
-24.75000 -1.00000
-24.72500 -1.00000
-24.70000 -1.00000
-24.67500 -1.00000
-24.65000 -1.00000
-24.62500 -1.00000
-24.60000 -1.00000
-24.57500 -1.00000
-24.55000 -1.00000
-24.52500 -1.00000
-24.50000 -1.00000
-24.47500 -1.00000
-24.45000 -1.00000
-24.42500 -1.00000
-24.40000 -1.00000
-24.37500 -1.00000
-24.35000 -1.00000
-24.32500 -1.00000
-24.30000 -1.00000
-24.27500 -1.00000
-24.25000 -1.00000
-24.22500 -1.00000
-24.20000 -1.00000
-24.17500 -1.00000
-24.15000 -1.00000
-24.12500 -1.00000
-24.10000 -1.00000
-24.07500 -1.00000
-24.05000 -1.00000
-24.02500 -1.00000
-24.00000 -1.00000
-23.97500 -1.00000
-23.95000 -1.00000
-23.92500 -1.00000
-23.90000 -1.00000
-23.87500 -1.00000
-23.85000 -1.00000
-23.82500 -1.00000
-23.80000 -1.00000
-23.77500 -1.00000
-23.75000 -1.00000
-23.72500 -1.00000
-23.70000 -1.00000
-23.67500 -1.00000
-23.65000 -1.00000
-23.62500 -1.00000
-23.60000 -1.00000
-23.57500 -1.00000
-23.55000 -1.00000
-23.52500 -1.00000
-23.50000 -1.00000
-23.47500 -1.00000
-23.45000 -1.00000
-23.42500 -1.00000
-23.40000 -1.00000
-23.37500 -1.00000
-23.35000 -1.00000
-23.32500 -1.00000
-23.30000 -1.00000
-23.27500 -1.00000
-23.25000 -1.00000
-23.22500 -1.00000
-23.20000 -1.00000
-23.17500 -1.00000
-23.15000 -1.00000
-23.12500 -1.00000
-23.10000 -1.00000
-23.07500 -1.00000
-23.05000 -1.00000
-23.02500 -1.00000
-23.00000 -1.00000
-22.97500 -1.00000
-22.95000 -1.00000
-22.92500 -1.00000
-22.90000 -1.00000
-22.87500 -1.00000
-22.85000 -1.00000
-22.82500 -1.00000
-22.80000 -1.00000
-22.77500 -1.00000
-22.75000 -1.00000
-22.72500 -1.00000
-22.70000 -1.00000
-22.67500 -1.00000
-22.65000 -1.00000
-22.62500 -1.00000
-22.60000 -1.00000
-22.57500 -1.00000
-22.55000 -1.00000
-22.52500 -1.00000
-22.50000 -1.00000
-22.47500 -1.00000
-22.45000 -1.00000
-22.42500 -1.00000
-22.40000 -1.00000
-22.37500 -1.00000
-22.35000 -1.00000
-22.32500 -1.00000
-22.30000 -1.00000
-22.27500 -1.00000
-22.25000 -1.00000
-22.22500 -1.00000
-22.20000 -1.00000
-22.17500 -1.00000
-22.15000 -1.00000
-22.12500 -1.00000
-22.10000 -1.00000
-22.07500 -1.00000
-22.05000 -1.00000
-22.02500 -1.00000
-22.00000 -1.00000
-21.97500 -1.00000
-21.95000 -1.00000
-21.92500 -1.00000
-21.90000 -1.00000
-21.87500 -1.00000
-21.85000 -1.00000
-21.82500 -1.00000
-21.80000 -1.00000
-21.77500 -1.00000
-21.75000 -1.00000
-21.72500 -1.00000
-21.70000 -1.00000
-21.67500 -1.00000
-21.65000 -1.00000
-21.62500 -1.00000
-21.60000 -1.00000
-21.57500 -1.00000
-21.55000 -1.00000
-21.52500 -1.00000
-21.50000 -1.00000
-21.47500 -1.00000
-21.45000 -1.00000
-21.42500 -1.00000
-21.40000 -1.00000
-21.37500 -1.00000
-21.35000 -1.00000
-21.32500 -1.00000
-21.30000 -1.00000
-21.27500 -1.00000
-21.25000 -1.00000
-21.22500 -1.00000
-21.20000 -1.00000
-21.17500 -1.00000
-21.15000 -1.00000
-21.12500 -1.00000
-21.10000 -1.00000
-21.07500 -1.00000
-21.05000 -1.00000
-21.02500 -1.00000
-21.00000 -1.00000
-20.97500 -1.00000
-20.95000 -1.00000
-20.92500 -1.00000
-20.90000 -1.00000
-20.87500 -1.00000
-20.85000 -1.00000
-20.82500 -1.00000
-20.80000 -1.00000
-20.77500 -1.00000
-20.75000 -1.00000
-20.72500 -1.00000
-20.70000 -1.00000
-20.67500 -1.00000
-20.65000 -1.00000
-20.62500 -1.00000
-20.60000 -1.00000
-20.57500 -1.00000
-20.55000 -1.00000
-20.52500 -1.00000
-20.50000 -0.99971
-20.47500 -0.99932
-20.45000 -0.99893
-20.42500 -0.99855
-20.40000 -0.99818
-20.37500 -0.99781
-20.35000 -0.99745
-20.32500 -0.99710
-20.30000 -0.99675
-20.27500 -0.99641
-20.25000 -0.99607
-20.22500 -0.99573
-20.20000 -0.99540
-20.17500 -0.99507
-20.15000 -0.99474
-20.12500 -0.99442
-20.10000 -0.99409
-20.07500 -0.99377
-20.05000 -0.99344
-20.02500 -0.99312
-20.00000 -0.99280
-19.97500 -0.99247
-19.95000 -0.99215
-19.92500 -0.99182
-19.90000 -0.99149
-19.87500 -0.99116
-19.85000 -0.99082
-19.82500 -0.99048
-19.80000 -0.99014
-19.77500 -0.98980
-19.75000 -0.98945
-19.72500 -0.98910
-19.70000 -0.98874
-19.67500 -0.98838
-19.65000 -0.98801
-19.62500 -0.98764
-19.60000 -0.98726
-19.57500 -0.98688
-19.55000 -0.98649
-19.52500 -0.98609
-19.50000 -0.98569
-19.47500 -0.98528
-19.45000 -0.98486
-19.42500 -0.98443
-19.40000 -0.98399
-19.37500 -0.98355
-19.35000 -0.98310
-19.32500 -0.98263
-19.30000 -0.98216
-19.27500 -0.98168
-19.25000 -0.98119
-19.22500 -0.98069
-19.20000 -0.98018
-19.17500 -0.97965
-19.15000 -0.97912
-19.12500 -0.97857
-19.10000 -0.97801
-19.07500 -0.97744
-19.05000 -0.97686
-19.02500 -0.97626
-19.00000 -0.97565
-18.97500 -0.97502
-18.95000 -0.97438
-18.92500 -0.97373
-18.90000 -0.97306
-18.87500 -0.97238
-18.85000 -0.97168
-18.82500 -0.97096
-18.80000 -0.97023
-18.77500 -0.96948
-18.75000 -0.96871
-18.72500 -0.96793
-18.70000 -0.96712
-18.67500 -0.96630
-18.65000 -0.96546
-18.62500 -0.96460
-18.60000 -0.96372
-18.57500 -0.96281
-18.55000 -0.96189
-18.52500 -0.96095
-18.50000 -0.95998
-18.47500 -0.95899
-18.45000 -0.95798
-18.42500 -0.95694
-18.40000 -0.95588
-18.37500 -0.95479
-18.35000 -0.95368
-18.32500 -0.95255
-18.30000 -0.95138
-18.27500 -0.95020
-18.25000 -0.94898
-18.22500 -0.94773
-18.20000 -0.94646
-18.17500 -0.94515
-18.15000 -0.94382
-18.12500 -0.94246
-18.10000 -0.94106
-18.07500 -0.93963
-18.05000 -0.93817
-18.02500 -0.93668
-18.00000 -0.93515
-17.97500 -0.93359
-17.95000 -0.93199
-17.92500 -0.93035
-17.90000 -0.92868
-17.87500 -0.92697
-17.85000 -0.92523
-17.82500 -0.92344
-17.80000 -0.92161
-17.77500 -0.91975
-17.75000 -0.91784
-17.72500 -0.91589
-17.70000 -0.91390
-17.67500 -0.91186
-17.65000 -0.90978
-17.62500 -0.90765
-17.60000 -0.90548
-17.57500 -0.90326
-17.55000 -0.90099
-17.52500 -0.89867
-17.50000 -0.89631
-17.47500 -0.89389
-17.45000 -0.89142
-17.42500 -0.88890
-17.40000 -0.88633
-17.37500 -0.88370
-17.35000 -0.88102
-17.32500 -0.87828
-17.30000 -0.87549
-17.27500 -0.87264
-17.25000 -0.86973
-17.22500 -0.86676
-17.20000 -0.86373
-17.17500 -0.86065
-17.15000 -0.85750
-17.12500 -0.85428
-17.10000 -0.85101
-17.07500 -0.84767
-17.05000 -0.84426
-17.02500 -0.84079
-17.00000 -0.83726
-16.97500 -0.83365
-16.95000 -0.82998
-16.92500 -0.82624
-16.90000 -0.82243
-16.87500 -0.81855
-16.85000 -0.81460
-16.82500 -0.81058
-16.80000 -0.80648
-16.77500 -0.80231
-16.75000 -0.79807
-16.72500 -0.79375
-16.70000 -0.78936
-16.67500 -0.78490
-16.65000 -0.78035
-16.62500 -0.77573
-16.60000 -0.77104
-16.57500 -0.76627
-16.55000 -0.76142
-16.52500 -0.75649
-16.50000 -0.75148
-16.47500 -0.74640
-16.45000 -0.74123
-16.42500 -0.73599
-16.40000 -0.73067
-16.37500 -0.72527
-16.35000 -0.71979
-16.32500 -0.71423
-16.30000 -0.70860
-16.27500 -0.70288
-16.25000 -0.69709
-16.22500 -0.69121
-16.20000 -0.68526
-16.17500 -0.67923
-16.15000 -0.67313
-16.12500 -0.66695
-16.10000 -0.66069
-16.07500 -0.65435
-16.05000 -0.64794
-16.02500 -0.64146
-16.00000 -0.63491
-15.97500 -0.62828
-15.95000 -0.62158
-15.92500 -0.61481
-15.90000 -0.60797
-15.87500 -0.60106
-15.85000 -0.59409
-15.82500 -0.58705
-15.80000 -0.57994
-15.77500 -0.57278
-15.75000 -0.56555
-15.72500 -0.55826
-15.70000 -0.55092
-15.67500 -0.54352
-15.65000 -0.53606
-15.62500 -0.52856
-15.60000 -0.52100
-15.57500 -0.51339
-15.55000 -0.50574
-15.52500 -0.49805
-15.50000 -0.49031
-15.47500 -0.48254
-15.45000 -0.47472
-15.42500 -0.46687
-15.40000 -0.45899
-15.37500 -0.45108
-15.35000 -0.44315
-15.32500 -0.43518
-15.30000 -0.42720
-15.27500 -0.41920
-15.25000 -0.41118
-15.22500 -0.40315
-15.20000 -0.39510
-15.17500 -0.38705
-15.15000 -0.37899
-15.12500 -0.37094
-15.10000 -0.36288
-15.07500 -0.35482
-15.05000 -0.34677
-15.02500 -0.33874
-15.00000 -0.33071
-14.97500 -0.32270
-14.95000 -0.31471
-14.92500 -0.30673
-14.90000 -0.29879
-14.87500 -0.29087
-14.85000 -0.28298
-14.82500 -0.27512
-14.80000 -0.26730
-14.77500 -0.25952
-14.75000 -0.25178
-14.72500 -0.24408
-14.70000 -0.23643
-14.67500 -0.22883
-14.65000 -0.22129
-14.62500 -0.21379
-14.60000 -0.20636
-14.57500 -0.19899
-14.55000 -0.19168
-14.52500 -0.18443
-14.50000 -0.17725
-14.47500 -0.17014
-14.45000 -0.16311
-14.42500 -0.15615
-14.40000 -0.14926
-14.37500 -0.14245
-14.35000 -0.13573
-14.32500 -0.12908
-14.30000 -0.12252
-14.27500 -0.11605
-14.25000 -0.10966
-14.22500 -0.10336
-14.20000 -0.09715
-14.17500 -0.09104
-14.15000 -0.08502
-14.12500 -0.07909
-14.10000 -0.07326
-14.07500 -0.06753
-14.05000 -0.06189
-14.02500 -0.05636
-14.00000 -0.05092
-13.97500 -0.04559
-13.95000 -0.04036
-13.92500 -0.03523
-13.90000 -0.03020
-13.87500 -0.02528
-13.85000 -0.02046
-13.82500 -0.01574
-13.80000 -0.01113
-13.77500 -0.00663
-13.75000 -0.00223
-13.72500 0.00207
-13.70000 0.00625
-13.67500 0.01034
-13.65000 0.01431
-13.62500 0.01819
-13.60000 0.02195
-13.57500 0.02562
-13.55000 0.02918
-13.52500 0.03263
-13.50000 0.03598
-13.47500 0.03923
-13.45000 0.04237
-13.42500 0.04542
-13.40000 0.04836
-13.37500 0.05120
-13.35000 0.05394
-13.32500 0.05658
-13.30000 0.05912
-13.27500 0.06157
-13.25000 0.06392
-13.22500 0.06617
-13.20000 0.06833
-13.17500 0.07040
-13.15000 0.07237
-13.12500 0.07425
-13.10000 0.07604
-13.07500 0.07774
-13.05000 0.07935
-13.02500 0.08088
-13.00000 0.08232
-12.97500 0.08367
-12.95000 0.08494
-12.92500 0.08613
-12.90000 0.08724
-12.87500 0.08827
-12.85000 0.08922
-12.82500 0.09009
-12.80000 0.09089
-12.77500 0.09161
-12.75000 0.09226
-12.72500 0.09284
-12.70000 0.09334
-12.67500 0.09378
-12.65000 0.09415
-12.62500 0.09445
-12.60000 0.09469
-12.57500 0.09487
-12.55000 0.09498
-12.52500 0.09503
-12.50000 0.09503
-12.47500 0.09496
-12.45000 0.09484
-12.42500 0.09466
-12.40000 0.09443
-12.37500 0.09415
-12.35000 0.09382
-12.32500 0.09343
-12.30000 0.09300
-12.27500 0.09252
-12.25000 0.09199
-12.22500 0.09142
-12.20000 0.09081
-12.17500 0.09016
-12.15000 0.08946
-12.12500 0.08873
-12.10000 0.08796
-12.07500 0.08715
-12.05000 0.08631
-12.02500 0.08543
-12.00000 0.08452
-11.97500 0.08358
-11.95000 0.08261
-11.92500 0.08161
-11.90000 0.08058
-11.87500 0.07952
-11.85000 0.07844
-11.82500 0.07733
-11.80000 0.07621
-11.77500 0.07506
-11.75000 0.07388
-11.72500 0.07269
-11.70000 0.07148
-11.67500 0.07025
-11.65000 0.06901
-11.62500 0.06775
-11.60000 0.06647
-11.57500 0.06518
-11.55000 0.06388
-11.52500 0.06257
-11.50000 0.06124
-11.47500 0.05991
-11.45000 0.05856
-11.42500 0.05721
-11.40000 0.05585
-11.37500 0.05449
-11.35000 0.05311
-11.32500 0.05174
-11.30000 0.05036
-11.27500 0.04898
-11.25000 0.04759
-11.22500 0.04620
-11.20000 0.04481
-11.17500 0.04343
-11.15000 0.04204
-11.12500 0.04065
-11.10000 0.03927
-11.07500 0.03788
-11.05000 0.03651
-11.02500 0.03513
-11.00000 0.03376
-10.97500 0.03239
-10.95000 0.03103
-10.92500 0.02968
-10.90000 0.02833
-10.87500 0.02699
-10.85000 0.02566
-10.82500 0.02433
-10.80000 0.02302
-10.77500 0.02171
-10.75000 0.02041
-10.72500 0.01912
-10.70000 0.01785
-10.67500 0.01658
-10.65000 0.01533
-10.62500 0.01408
-10.60000 0.01285
-10.57500 0.01163
-10.55000 0.01042
-10.52500 0.00923
-10.50000 0.00805
-10.47500 0.00688
-10.45000 0.00573
-10.42500 0.00459
-10.40000 0.00347
-10.37500 0.00236
-10.35000 0.00126
-10.32500 0.00018
-10.30000 -0.00088
-10.27500 -0.00193
-10.25000 -0.00297
-10.22500 -0.00398
-10.20000 -0.00498
-10.17500 -0.00597
-10.15000 -0.00693
-10.12500 -0.00789
-10.10000 -0.00882
-10.07500 -0.00974
-10.05000 -0.01064
-10.02500 -0.01152
-10.00000 -0.01238
-9.97500 -0.01323
-9.95000 -0.01406
-9.92500 -0.01487
-9.90000 -0.01567
-9.87500 -0.01644
-9.85000 -0.01720
-9.82500 -0.01794
-9.80000 -0.01866
-9.77500 -0.01936
-9.75000 -0.02005
-9.72500 -0.02071
-9.70000 -0.02136
-9.67500 -0.02199
-9.65000 -0.02260
-9.62500 -0.02319
-9.60000 -0.02376
-9.57500 -0.02431
-9.55000 -0.02485
-9.52500 -0.02536
-9.50000 -0.02586
-9.47500 -0.02633
-9.45000 -0.02679
-9.42500 -0.02723
-9.40000 -0.02765
-9.37500 -0.02805
-9.35000 -0.02843
-9.32500 -0.02879
-9.30000 -0.02913
-9.27500 -0.02946
-9.25000 -0.02976
-9.22500 -0.03004
-9.20000 -0.03031
-9.17500 -0.03055
-9.15000 -0.03078
-9.12500 -0.03098
-9.10000 -0.03117
-9.07500 -0.03133
-9.05000 -0.03148
-9.02500 -0.03161
-9.00000 -0.03171
-8.97500 -0.03180
-8.95000 -0.03187
-8.92500 -0.03191
-8.90000 -0.03194
-8.87500 -0.03195
-8.85000 -0.03194
-8.82500 -0.03190
-8.80000 -0.03185
-8.77500 -0.03178
-8.75000 -0.03169
-8.72500 -0.03157
-8.70000 -0.03144
-8.67500 -0.03129
-8.65000 -0.03111
-8.62500 -0.03092
-8.60000 -0.03071
-8.57500 -0.03047
-8.55000 -0.03022
-8.52500 -0.02994
-8.50000 -0.02965
-8.47500 -0.02933
-8.45000 -0.02900
-8.42500 -0.02864
-8.40000 -0.02827
-8.37500 -0.02787
-8.35000 -0.02745
-8.32500 -0.02701
-8.30000 -0.02655
-8.27500 -0.02607
-8.25000 -0.02557
-8.22500 -0.02505
-8.20000 -0.02451
-8.17500 -0.02395
-8.15000 -0.02337
-8.12500 -0.02277
-8.10000 -0.02214
-8.07500 -0.02150
-8.05000 -0.02083
-8.02500 -0.02015
-8.00000 -0.01944
-7.97500 -0.01872
-7.95000 -0.01797
-7.92500 -0.01720
-7.90000 -0.01642
-7.87500 -0.01561
-7.85000 -0.01478
-7.82500 -0.01393
-7.80000 -0.01307
-7.77500 -0.01218
-7.75000 -0.01127
-7.72500 -0.01034
-7.70000 -0.00940
-7.67500 -0.00843
-7.65000 -0.00744
-7.62500 -0.00644
-7.60000 -0.00541
-7.57500 -0.00437
-7.55000 -0.00331
-7.52500 -0.00222
-7.50000 -0.00112
-7.47500 -0.00001
-7.45000 0.00113
-7.42500 0.00229
-7.40000 0.00346
-7.37500 0.00465
-7.35000 0.00586
-7.32500 0.00708
-7.30000 0.00832
-7.27500 0.00958
-7.25000 0.01085
-7.22500 0.01214
-7.20000 0.01344
-7.17500 0.01476
-7.15000 0.01610
-7.12500 0.01745
-7.10000 0.01881
-7.07500 0.02019
-7.05000 0.02158
-7.02500 0.02298
-7.00000 0.02439
-6.97500 0.02582
-6.95000 0.02726
-6.92500 0.02871
-6.90000 0.03017
-6.87500 0.03163
-6.85000 0.03311
-6.82500 0.03460
-6.80000 0.03609
-6.77500 0.03759
-6.75000 0.03910
-6.72500 0.04062
-6.70000 0.04214
-6.67500 0.04366
-6.65000 0.04519
-6.62500 0.04672
-6.60000 0.04826
-6.57500 0.04980
-6.55000 0.05133
-6.52500 0.05287
-6.50000 0.05441
-6.47500 0.05594
-6.45000 0.05748
-6.42500 0.05901
-6.40000 0.06053
-6.37500 0.06206
-6.35000 0.06357
-6.32500 0.06508
-6.30000 0.06658
-6.27500 0.06807
-6.25000 0.06955
-6.22500 0.07102
-6.20000 0.07248
-6.17500 0.07393
-6.15000 0.07536
-6.12500 0.07677
-6.10000 0.07817
-6.07500 0.07955
-6.05000 0.08092
-6.02500 0.08226
-6.00000 0.08358
-5.97500 0.08488
-5.95000 0.08616
-5.92500 0.08741
-5.90000 0.08863
-5.87500 0.08983
-5.85000 0.09100
-5.82500 0.09214
-5.80000 0.09324
-5.77500 0.09432
-5.75000 0.09536
-5.72500 0.09636
-5.70000 0.09733
-5.67500 0.09826
-5.65000 0.09915
-5.62500 0.10000
-5.60000 0.10080
-5.57500 0.10157
-5.55000 0.10228
-5.52500 0.10295
-5.50000 0.10357
-5.47500 0.10414
-5.45000 0.10466
-5.42500 0.10513
-5.40000 0.10554
-5.37500 0.10589
-5.35000 0.10619
-5.32500 0.10643
-5.30000 0.10661
-5.27500 0.10672
-5.25000 0.10677
-5.22500 0.10676
-5.20000 0.10668
-5.17500 0.10653
-5.15000 0.10631
-5.12500 0.10602
-5.10000 0.10565
-5.07500 0.10521
-5.05000 0.10469
-5.02500 0.10409
-5.00000 0.10342
-4.97500 0.10266
-4.95000 0.10182
-4.92500 0.10090
-4.90000 0.09989
-4.87500 0.09879
-4.85000 0.09760
-4.82500 0.09632
-4.80000 0.09495
-4.77500 0.09349
-4.75000 0.09192
-4.72500 0.09027
-4.70000 0.08851
-4.67500 0.08666
-4.65000 0.08470
-4.62500 0.08264
-4.60000 0.08048
-4.57500 0.07821
-4.55000 0.07583
-4.52500 0.07334
-4.50000 0.07075
-4.47500 0.06804
-4.45000 0.06523
-4.42500 0.06230
-4.40000 0.05925
-4.37500 0.05609
-4.35000 0.05282
-4.32500 0.04942
-4.30000 0.04591
-4.27500 0.04228
-4.25000 0.03852
-4.22500 0.03465
-4.20000 0.03065
-4.17500 0.02653
-4.15000 0.02229
-4.12500 0.01793
-4.10000 0.01344
-4.07500 0.00882
-4.05000 0.00409
-4.02500 -0.00078
-4.00000 -0.00577
-3.97500 -0.01088
-3.95000 -0.01612
-3.92500 -0.02148
-3.90000 -0.02697
-3.87500 -0.03258
-3.85000 -0.03831
-3.82500 -0.04417
-3.80000 -0.05015
-3.77500 -0.05625
-3.75000 -0.06247
-3.72500 -0.06881
-3.70000 -0.07527
-3.67500 -0.08184
-3.65000 -0.08853
-3.62500 -0.09533
-3.60000 -0.10224
-3.57500 -0.10926
-3.55000 -0.11639
-3.52500 -0.12362
-3.50000 -0.13095
-3.47500 -0.13838
-3.45000 -0.14591
-3.42500 -0.15353
-3.40000 -0.16124
-3.37500 -0.16904
-3.35000 -0.17692
-3.32500 -0.18488
-3.30000 -0.19292
-3.27500 -0.20103
-3.25000 -0.20920
-3.22500 -0.21744
-3.20000 -0.22574
-3.17500 -0.23410
-3.15000 -0.24250
-3.12500 -0.25095
-3.10000 -0.25944
-3.07500 -0.26797
-3.05000 -0.27653
-3.02500 -0.28511
-3.00000 -0.29372
-2.97500 -0.30234
-2.95000 -0.31097
-2.92500 -0.31960
-2.90000 -0.32824
-2.87500 -0.33686
-2.85000 -0.34548
-2.82500 -0.35408
-2.80000 -0.36265
-2.77500 -0.37120
-2.75000 -0.37971
-2.72500 -0.38819
-2.70000 -0.39662
-2.67500 -0.40500
-2.65000 -0.41332
-2.62500 -0.42158
-2.60000 -0.42978
-2.57500 -0.43791
-2.55000 -0.44596
-2.52500 -0.45394
-2.50000 -0.46182
-2.47500 -0.46962
-2.45000 -0.47733
-2.42500 -0.48493
-2.40000 -0.49244
-2.37500 -0.49983
-2.35000 -0.50712
-2.32500 -0.51429
-2.30000 -0.52134
-2.27500 -0.52827
-2.25000 -0.53508
-2.22500 -0.54176
-2.20000 -0.54831
-2.17500 -0.55472
-2.15000 -0.56100
-2.12500 -0.56714
-2.10000 -0.57313
-2.07500 -0.57898
-2.05000 -0.58469
-2.02500 -0.59025
-2.00000 -0.59565
-1.97500 -0.60090
-1.95000 -0.60600
-1.92500 -0.61094
-1.90000 -0.61572
-1.87500 -0.62035
-1.85000 -0.62481
-1.82500 -0.62910
-1.80000 -0.63324
-1.77500 -0.63720
-1.75000 -0.64100
-1.72500 -0.64463
-1.70000 -0.64808
-1.67500 -0.65137
-1.65000 -0.65447
-1.62500 -0.65741
-1.60000 -0.66016
-1.57500 -0.66273
-1.55000 -0.66512
-1.52500 -0.66732
-1.50000 -0.66933
-1.47500 -0.67116
-1.45000 -0.67279
-1.42500 -0.67422
-1.40000 -0.67545
-1.37500 -0.67648
-1.35000 -0.67730
-1.32500 -0.67791
-1.30000 -0.67830
-1.27500 -0.67847
-1.25000 -0.67842
-1.22500 -0.67812
-1.20000 -0.67759
-1.17500 -0.67682
-1.15000 -0.67578
-1.12500 -0.67449
-1.10000 -0.67292
-1.07500 -0.67108
-1.05000 -0.66894
-1.02500 -0.66650
-1.00000 -0.66374
-0.97500 -0.66066
-0.95000 -0.65723
-0.92500 -0.65345
-0.90000 -0.64929
-0.87500 -0.64474
-0.85000 -0.63978
-0.82500 -0.63438
-0.80000 -0.62854
-0.77500 -0.62221
-0.75000 -0.61537
-0.72500 -0.60801
-0.70000 -0.60008
-0.67500 -0.59155
-0.65000 -0.58239
-0.62500 -0.57257
-0.60000 -0.56204
-0.57500 -0.55076
-0.55000 -0.53868
-0.52500 -0.52576
-0.50000 -0.51196
-0.47500 -0.49721
-0.45000 -0.48147
-0.42500 -0.46469
-0.40000 -0.44681
-0.37500 -0.42778
-0.35000 -0.40755
-0.32500 -0.38609
-0.30000 -0.36334
-0.27500 -0.33929
-0.25000 -0.31392
-0.22500 -0.28724
-0.20000 -0.25925
-0.17500 -0.23001
-0.15000 -0.19959
-0.12500 -0.16808
-0.10000 -0.13559
-0.07500 -0.10230
-0.05000 -0.06837
-0.02500 -0.03400
-0.00000 0.00058
0.02475 0.03483
0.04975 0.06920
0.07475 0.10313
0.09975 0.13643
0.12475 0.16892
0.14975 0.20044
0.17475 0.23087
0.19975 0.26012
0.22475 0.28811
0.24975 0.31481
0.27475 0.34018
0.29975 0.36424
0.32475 0.38700
0.34975 0.40848
0.37475 0.42871
0.39975 0.44775
0.42475 0.46564
0.44975 0.48244
0.47475 0.49819
0.49975 0.51294
0.52475 0.52676
0.54975 0.53968
0.57475 0.55177
0.59975 0.56306
0.62475 0.57360
0.64975 0.58344
0.67475 0.59261
0.69975 0.60114
0.72475 0.60908
0.74975 0.61646
0.77475 0.62330
0.79975 0.62964
0.82475 0.63550
0.84975 0.64091
0.87475 0.64588
0.89975 0.65044
0.92475 0.65461
0.94975 0.65841
0.97475 0.66184
0.99975 0.66494
1.02475 0.66771
1.04975 0.67016
1.07475 0.67231
1.09975 0.67417
1.12475 0.67575
1.14975 0.67706
1.17475 0.67810
1.19975 0.67889
1.22475 0.67944
1.24975 0.67974
1.27475 0.67981
1.29975 0.67965
1.32475 0.67927
1.34975 0.67868
1.37475 0.67787
1.39975 0.67685
1.42475 0.67563
1.44975 0.67421
1.47475 0.67259
1.49975 0.67078
1.52475 0.66878
1.54975 0.66659
1.57475 0.66421
1.59975 0.66165
1.62475 0.65891
1.64975 0.65599
1.67475 0.65289
1.69975 0.64961
1.72475 0.64617
1.74975 0.64255
1.77475 0.63876
1.79975 0.63480
1.82475 0.63067
1.84975 0.62637
1.87475 0.62192
1.89975 0.61730
1.92475 0.61252
1.94975 0.60757
1.97475 0.60248
1.99975 0.59722
2.02475 0.59181
2.04975 0.58625
2.07475 0.58054
2.09975 0.57468
2.12475 0.56867
2.14975 0.56252
2.17475 0.55623
2.19975 0.54980
2.22475 0.54324
2.24975 0.53654
2.27475 0.52971
2.29975 0.52275
2.32475 0.51567
2.34975 0.50847
2.37475 0.50116
2.39975 0.49373
2.42475 0.48619
2.44975 0.47854
2.47475 0.47080
2.49975 0.46295
2.52475 0.45502
2.54975 0.44700
2.57475 0.43889
2.59975 0.43071
2.62475 0.42245
2.64975 0.41412
2.67475 0.40573
2.69975 0.39729
2.72475 0.38878
2.74975 0.38024
2.77475 0.37165
2.79975 0.36302
2.82475 0.35436
2.84975 0.34567
2.87475 0.33697
2.89975 0.32825
2.92475 0.31952
2.94975 0.31078
2.97475 0.30205
2.99975 0.29332
3.02475 0.28461
3.04975 0.27591
3.07475 0.26724
3.09975 0.25859
3.12475 0.24998
3.14975 0.24141
3.17475 0.23288
3.19975 0.22439
3.22475 0.21596
3.24975 0.20758
3.27475 0.19927
3.29975 0.19102
3.32475 0.18284
3.34975 0.17474
3.37475 0.16671
3.39975 0.15876
3.42475 0.15090
3.44975 0.14313
3.47475 0.13544
3.49975 0.12786
3.52475 0.12037
3.54975 0.11297
3.57475 0.10569
3.59975 0.09850
3.62475 0.09143
3.64975 0.08446
3.67475 0.07760
3.69975 0.07086
3.72475 0.06423
3.74975 0.05772
3.77475 0.05133
3.79975 0.04506
3.82475 0.03891
3.84975 0.03288
3.87475 0.02697
3.89975 0.02118
3.92475 0.01552
3.94975 0.00998
3.97475 0.00457
3.99975 -0.00072
4.02475 -0.00588
4.04975 -0.01092
4.07475 -0.01583
4.09975 -0.02062
4.12475 -0.02528
4.14975 -0.02982
4.17475 -0.03424
4.19975 -0.03852
4.22475 -0.04269
4.24975 -0.04673
4.27475 -0.05065
4.29975 -0.05445
4.32475 -0.05813
4.34975 -0.06169
4.37475 -0.06512
4.39975 -0.06844
4.42475 -0.07165
4.44975 -0.07473
4.47475 -0.07770
4.49975 -0.08056
4.52475 -0.08330
4.54975 -0.08593
4.57475 -0.08845
4.59975 -0.09086
4.62475 -0.09316
4.64975 -0.09536
4.67475 -0.09744
4.69975 -0.09943
4.72475 -0.10130
4.74975 -0.10308
4.77475 -0.10476
4.79975 -0.10633
4.82475 -0.10781
4.84975 -0.10919
4.87475 -0.11048
4.89975 -0.11167
4.92475 -0.11277
4.94975 -0.11377
4.97475 -0.11469
4.99975 -0.11552
5.02475 -0.11626
5.04975 -0.11692
5.07475 -0.11749
5.09975 -0.11798
5.12475 -0.11839
5.14975 -0.11871
5.17475 -0.11896
5.19975 -0.11913
5.22475 -0.11923
5.24975 -0.11925
5.27475 -0.11919
5.29975 -0.11907
5.32475 -0.11888
5.34975 -0.11861
5.37475 -0.11828
5.39975 -0.11788
5.42475 -0.11742
5.44975 -0.11689
5.47475 -0.11630
5.49975 -0.11565
5.52475 -0.11494
5.54975 -0.11418
5.57475 -0.11335
5.59975 -0.11247
5.62475 -0.11154
5.64975 -0.11055
5.67475 -0.10951
5.69975 -0.10842
5.72475 -0.10728
5.74975 -0.10609
5.77475 -0.10485
5.79975 -0.10357
5.82475 -0.10224
5.84975 -0.10087
5.87475 -0.09946
5.89975 -0.09801
5.92475 -0.09652
5.94975 -0.09498
5.97475 -0.09341
5.99975 -0.09181
6.02475 -0.09017
6.04975 -0.08849
6.07475 -0.08678
6.09975 -0.08504
6.12475 -0.08327
6.14975 -0.08146
6.17475 -0.07963
6.19975 -0.07777
6.22475 -0.07588
6.24975 -0.07397
6.27475 -0.07203
6.29975 -0.07007
6.32475 -0.06808
6.34975 -0.06607
6.37475 -0.06404
6.39975 -0.06199
6.42475 -0.05992
6.44975 -0.05784
6.47475 -0.05573
6.49975 -0.05361
6.52475 -0.05147
6.54975 -0.04931
6.57475 -0.04715
6.59975 -0.04497
6.62475 -0.04277
6.64975 -0.04057
6.67475 -0.03835
6.69975 -0.03612
6.72475 -0.03389
6.74975 -0.03165
6.77475 -0.02939
6.79975 -0.02714
6.82475 -0.02487
6.84975 -0.02260
6.87475 -0.02033
6.89975 -0.01805
6.92475 -0.01577
6.94975 -0.01348
6.97475 -0.01120
6.99975 -0.00891
7.02475 -0.00663
7.04975 -0.00434
7.07475 -0.00206
7.09975 0.00023
7.12475 0.00251
7.14975 0.00478
7.17475 0.00705
7.19975 0.00932
7.22475 0.01158
7.24975 0.01384
7.27475 0.01609
7.29975 0.01833
7.32475 0.02056
7.34975 0.02278
7.37475 0.02499
7.39975 0.02720
7.42475 0.02939
7.44975 0.03156
7.47475 0.03373
7.49975 0.03588
7.52475 0.03802
7.54975 0.04014
7.57475 0.04225
7.59975 0.04434
7.62475 0.04642
7.64975 0.04847
7.67475 0.05051
7.69975 0.05252
7.72475 0.05452
7.74975 0.05650
7.77475 0.05845
7.79975 0.06038
7.82475 0.06229
7.84975 0.06417
7.87475 0.06603
7.89975 0.06786
7.92475 0.06967
7.94975 0.07145
7.97475 0.07320
7.99975 0.07492
8.02475 0.07661
8.04975 0.07826
8.07475 0.07989
8.09975 0.08148
8.12475 0.08304
8.14975 0.08457
8.17475 0.08606
8.19975 0.08751
8.22475 0.08892
8.24975 0.09030
8.27475 0.09164
8.29975 0.09293
8.32475 0.09419
8.34975 0.09540
8.37475 0.09657
8.39975 0.09769
8.42475 0.09877
8.44975 0.09980
8.47475 0.10079
8.49975 0.10172
8.52475 0.10261
8.54975 0.10344
8.57475 0.10422
8.59975 0.10495
8.62475 0.10563
8.64975 0.10625
8.67475 0.10681
8.69975 0.10732
8.72475 0.10776
8.74975 0.10815
8.77475 0.10848
8.79975 0.10874
8.82475 0.10894
8.84975 0.10908
8.87475 0.10915
8.89975 0.10915
8.92475 0.10909
8.94975 0.10896
8.97475 0.10875
8.99975 0.10848
9.02475 0.10813
9.04975 0.10771
9.07475 0.10721
9.09975 0.10664
9.12475 0.10599
9.14975 0.10527
9.17475 0.10446
9.19975 0.10357
9.22475 0.10260
9.24975 0.10155
9.27475 0.10041
9.29975 0.09919
9.32475 0.09788
9.34975 0.09649
9.37475 0.09500
9.39975 0.09343
9.42475 0.09177
9.44975 0.09002
9.47475 0.08817
9.49975 0.08623
9.52475 0.08420
9.54975 0.08207
9.57475 0.07984
9.59975 0.07752
9.62475 0.07510
9.64975 0.07258
9.67475 0.06997
9.69975 0.06725
9.72475 0.06443
9.74975 0.06151
9.77475 0.05849
9.79975 0.05537
9.82475 0.05214
9.84975 0.04881
9.87475 0.04538
9.89975 0.04184
9.92475 0.03820
9.94975 0.03445
9.97475 0.03060
9.99975 0.02664
10.02475 0.02258
10.04975 0.01841
10.07475 0.01413
10.09975 0.00975
10.12475 0.00527
10.14975 0.00068
10.17475 -0.00402
10.19975 -0.00882
10.22475 -0.01373
10.24975 -0.01874
10.27475 -0.02385
10.29975 -0.02907
10.32475 -0.03438
10.34975 -0.03980
10.37475 -0.04532
10.39975 -0.05094
10.42475 -0.05666
10.44975 -0.06248
10.47475 -0.06839
10.49975 -0.07440
10.52475 -0.08051
10.54975 -0.08671
10.57475 -0.09299
10.59975 -0.09937
10.62475 -0.10584
10.64975 -0.11240
10.67475 -0.11904
10.69975 -0.12576
10.72475 -0.13257
10.74975 -0.13946
10.77475 -0.14642
10.79975 -0.15346
10.82475 -0.16058
10.84975 -0.16777
10.87475 -0.17502
10.89975 -0.18235
10.92475 -0.18973
10.94975 -0.19719
10.97475 -0.20470
10.99975 -0.21227
11.02475 -0.21989
11.04975 -0.22756
11.07475 -0.23529
11.09975 -0.24306
11.12475 -0.25088
11.14975 -0.25874
11.17475 -0.26664
11.19975 -0.27457
11.22475 -0.28253
11.24975 -0.29053
11.27475 -0.29855
11.29975 -0.30660
11.32475 -0.31467
11.34975 -0.32276
11.37475 -0.33086
11.39975 -0.33897
11.42475 -0.34710
11.44975 -0.35523
11.47475 -0.36337
11.49975 -0.37150
11.52475 -0.37963
11.54975 -0.38776
11.57475 -0.39588
11.59975 -0.40399
11.62475 -0.41209
11.64975 -0.42017
11.67475 -0.42823
11.69975 -0.43627
11.72475 -0.44428
11.74975 -0.45227
11.77475 -0.46023
11.79975 -0.46815
11.82475 -0.47604
11.84975 -0.48390
11.87475 -0.49171
11.89975 -0.49948
11.92475 -0.50721
11.94975 -0.51490
11.97475 -0.52253
11.99975 -0.53011
12.02475 -0.53765
12.04975 -0.54512
12.07475 -0.55254
12.09975 -0.55991
12.12475 -0.56721
12.14975 -0.57445
12.17475 -0.58163
12.19975 -0.58875
12.22475 -0.59580
12.24975 -0.60278
12.27475 -0.60970
12.29975 -0.61654
12.32475 -0.62331
12.34975 -0.63002
12.37475 -0.63665
12.39975 -0.64320
12.42475 -0.64968
12.44975 -0.65609
12.47475 -0.66242
12.49975 -0.66867
12.52475 -0.67485
12.54975 -0.68095
12.57475 -0.68697
12.59975 -0.69291
12.62475 -0.69878
12.64975 -0.70456
12.67475 -0.71026
12.69975 -0.71589
12.72475 -0.72144
12.74975 -0.72690
12.77475 -0.73229
12.79975 -0.73759
12.82475 -0.74282
12.84975 -0.74797
12.87475 -0.75304
12.89975 -0.75803
12.92475 -0.76294
12.94975 -0.76777
12.97475 -0.77253
12.99975 -0.77721
13.02475 -0.78181
13.04975 -0.78633
13.07475 -0.79078
13.09975 -0.79515
13.12475 -0.79945
13.14975 -0.80367
13.17475 -0.80782
13.19975 -0.81190
13.22475 -0.81590
13.24975 -0.81983
13.27475 -0.82370
13.29975 -0.82749
13.32475 -0.83121
13.34975 -0.83486
13.37475 -0.83844
13.39975 -0.84196
13.42475 -0.84541
13.44975 -0.84880
13.47475 -0.85212
13.49975 -0.85537
13.52475 -0.85857
13.54975 -0.86170
13.57475 -0.86477
13.59975 -0.86778
13.62475 -0.87073
13.64975 -0.87362
13.67475 -0.87645
13.69975 -0.87922
13.72475 -0.88194
13.74975 -0.88461
13.77475 -0.88721
13.79975 -0.88977
13.82475 -0.89227
13.84975 -0.89472
13.87475 -0.89712
13.89975 -0.89947
13.92475 -0.90177
13.94975 -0.90402
13.97475 -0.90623
13.99975 -0.90838
14.02475 -0.91050
14.04975 -0.91256
14.07475 -0.91458
14.09975 -0.91656
14.12475 -0.91849
14.14975 -0.92039
14.17475 -0.92224
14.19975 -0.92405
14.22475 -0.92582
14.24975 -0.92755
14.27475 -0.92925
14.29975 -0.93091
14.32475 -0.93253
14.34975 -0.93411
14.37475 -0.93566
14.39975 -0.93717
14.42475 -0.93865
14.44975 -0.94010
14.47475 -0.94151
14.49975 -0.94290
14.52475 -0.94425
14.54975 -0.94557
14.57475 -0.94686
14.59975 -0.94812
14.62475 -0.94935
14.64975 -0.95056
14.67475 -0.95173
14.69975 -0.95288
14.72475 -0.95401
14.74975 -0.95511
14.77475 -0.95618
14.79975 -0.95723
14.82475 -0.95825
14.84975 -0.95925
14.87475 -0.96022
14.89975 -0.96118
14.92475 -0.96211
14.94975 -0.96302
14.97475 -0.96391
14.99975 -0.96478
15.02475 -0.96562
15.04975 -0.96645
15.07475 -0.96726
15.09975 -0.96805
15.12475 -0.96882
15.14975 -0.96957
15.17475 -0.97031
15.19975 -0.97102
15.22475 -0.97172
15.24975 -0.97241
15.27475 -0.97308
15.29975 -0.97373
15.32475 -0.97436
15.34975 -0.97498
15.37475 -0.97559
15.39975 -0.97618
15.42475 -0.97676
15.44975 -0.97733
15.47475 -0.97788
15.49975 -0.97841
15.52475 -0.97894
15.54975 -0.97945
15.57475 -0.97995
15.59975 -0.98044
15.62475 -0.98091
15.64975 -0.98138
15.67475 -0.98183
15.69975 -0.98228
15.72475 -0.98271
15.74975 -0.98313
15.77475 -0.98354
15.79975 -0.98394
15.82475 -0.98434
15.84975 -0.98472
15.87475 -0.98509
15.89975 -0.98546
15.92475 -0.98581
15.94975 -0.98616
15.97475 -0.98650
15.99975 -0.98683
16.02475 -0.98715
16.04975 -0.98746
16.07475 -0.98777
16.09975 -0.98807
16.12475 -0.98836
16.14975 -0.98865
16.17475 -0.98893
16.19975 -0.98920
16.22475 -0.98946
16.24975 -0.98972
16.27475 -0.98997
16.29975 -0.99022
16.32475 -0.99046
16.34975 -0.99070
16.37475 -0.99092
16.39975 -0.99115
16.42475 -0.99137
16.44975 -0.99158
16.47475 -0.99179
16.49975 -0.99199
16.52475 -0.99219
16.54975 -0.99238
16.57475 -0.99257
16.59975 -0.99275
16.62475 -0.99293
16.64975 -0.99310
16.67475 -0.99327
16.69975 -0.99344
16.72475 -0.99360
16.74975 -0.99376
16.77475 -0.99392
16.79975 -0.99407
16.82475 -0.99421
16.84975 -0.99436
16.87475 -0.99450
16.89975 -0.99464
16.92475 -0.99477
16.94975 -0.99490
16.97475 -0.99503
16.99975 -0.99515
17.02475 -0.99527
17.04975 -0.99539
17.07475 -0.99551
17.09975 -0.99562
17.12475 -0.99573
17.14975 -0.99584
17.17475 -0.99595
17.19975 -0.99605
17.22475 -0.99615
17.24975 -0.99625
17.27475 -0.99634
17.29975 -0.99644
17.32475 -0.99653
17.34975 -0.99662
17.37475 -0.99671
17.39975 -0.99679
17.42475 -0.99688
17.44975 -0.99696
17.47475 -0.99704
17.49975 -0.99712
17.52475 -0.99720
17.54975 -0.99727
17.57475 -0.99735
17.59975 -0.99742
17.62475 -0.99749
17.64975 -0.99756
17.67475 -0.99763
17.69975 -0.99770
17.72475 -0.99776
17.74975 -0.99783
17.77475 -0.99789
17.79975 -0.99795
17.82475 -0.99802
17.84975 -0.99808
17.87475 -0.99814
17.89975 -0.99820
17.92475 -0.99825
17.94975 -0.99831
17.97475 -0.99837
17.99975 -0.99842
18.02475 -0.99848
18.04975 -0.99854
18.07475 -0.99859
18.09975 -0.99864
18.12475 -0.99870
18.14975 -0.99875
18.17475 -0.99881
18.19975 -0.99886
18.22475 -0.99891
18.24975 -0.99897
18.27475 -0.99902
18.29975 -0.99907
18.32475 -0.99913
18.34975 -0.99918
18.37475 -0.99923
18.39975 -0.99929
18.42475 -0.99934
18.44975 -0.99940
18.47475 -0.99946
18.49975 -0.99951
18.52475 -0.99957
18.54975 -0.99963
18.57475 -0.99969
18.59975 -0.99975
18.62475 -0.99981
18.64975 -0.99988
18.67475 -0.99994
18.69975 -1.00000
18.72475 -1.00000
18.74975 -1.00000
18.77475 -1.00000
18.79975 -1.00000
18.82475 -1.00000
18.84975 -1.00000
18.87475 -1.00000
18.89975 -1.00000
18.92475 -1.00000
18.94975 -1.00000
18.97475 -1.00000
18.99975 -1.00000
19.02475 -1.00000
19.04975 -1.00000
19.07475 -1.00000
19.09975 -1.00000
19.12475 -1.00000
19.14975 -1.00000
19.17475 -1.00000
19.19975 -1.00000
19.22475 -1.00000
19.24975 -1.00000
19.27475 -1.00000
19.29975 -1.00000
19.32475 -1.00000
19.34975 -1.00000
19.37475 -1.00000
19.39975 -1.00000
19.42475 -1.00000
19.44975 -1.00000
19.47475 -1.00000
19.49975 -1.00000
19.52475 -1.00000
19.54975 -1.00000
19.57475 -1.00000
19.59975 -1.00000
19.62475 -1.00000
19.64975 -1.00000
19.67475 -1.00000
19.69975 -1.00000
19.72475 -1.00000
19.74975 -1.00000
19.77475 -1.00000
19.79975 -1.00000
19.82475 -1.00000
19.84975 -1.00000
19.87475 -1.00000
19.89975 -1.00000
19.92475 -1.00000
19.94975 -1.00000
19.97475 -1.00000
19.99975 -1.00000
20.02475 -1.00000
20.04975 -1.00000
20.07475 -1.00000
20.09975 -1.00000
20.12475 -1.00000
20.14975 -1.00000
20.17475 -1.00000
20.19975 -1.00000
20.22475 -1.00000
20.24975 -1.00000
20.27475 -1.00000
20.29975 -1.00000
20.32475 -1.00000
20.34975 -1.00000
20.37475 -1.00000
20.39975 -1.00000
20.42475 -1.00000
20.44975 -1.00000
20.47475 -1.00000
20.49975 -1.00000
20.52475 -1.00000
20.54975 -1.00000
20.57475 -1.00000
20.59975 -1.00000
20.62475 -1.00000
20.64975 -1.00000
20.67475 -1.00000
20.69975 -1.00000
20.72475 -1.00000
20.74975 -1.00000
20.77475 -1.00000
20.79975 -1.00000
20.82475 -1.00000
20.84975 -1.00000
20.87475 -1.00000
20.89975 -1.00000
20.92475 -1.00000
20.94975 -1.00000
20.97475 -1.00000
20.99975 -1.00000
21.02475 -1.00000
21.04975 -1.00000
21.07475 -1.00000
21.09975 -1.00000
21.12475 -1.00000
21.14975 -1.00000
21.17475 -1.00000
21.19975 -1.00000
21.22475 -1.00000
21.24975 -1.00000
21.27475 -1.00000
21.29975 -1.00000
21.32475 -1.00000
21.34975 -1.00000
21.37475 -1.00000
21.39975 -1.00000
21.42475 -1.00000
21.44975 -1.00000
21.47475 -1.00000
21.49975 -1.00000
21.52475 -1.00000
21.54975 -1.00000
21.57475 -1.00000
21.59975 -1.00000
21.62475 -1.00000
21.64975 -1.00000
21.67475 -1.00000
21.69975 -1.00000
21.72475 -1.00000
21.74975 -1.00000
21.77475 -1.00000
21.79975 -1.00000
21.82475 -1.00000
21.84975 -1.00000
21.87475 -1.00000
21.89975 -1.00000
21.92475 -1.00000
21.94975 -1.00000
21.97475 -1.00000
21.99975 -1.00000
22.02475 -1.00000
22.04975 -1.00000
22.07475 -1.00000
22.09975 -1.00000
22.12475 -1.00000
22.14975 -1.00000
22.17475 -1.00000
22.19975 -1.00000
22.22475 -1.00000
22.24975 -1.00000
22.27475 -1.00000
22.29975 -1.00000
22.32475 -1.00000
22.34975 -1.00000
22.37475 -1.00000
22.39975 -1.00000
22.42475 -1.00000
22.44975 -1.00000
22.47475 -1.00000
22.49975 -1.00000
22.52475 -1.00000
22.54975 -1.00000
22.57475 -1.00000
22.59975 -1.00000
22.62475 -1.00000
22.64975 -1.00000
22.67475 -1.00000
22.69975 -1.00000
22.72475 -1.00000
22.74975 -1.00000
22.77475 -1.00000
22.79975 -1.00000
22.82475 -1.00000
22.84975 -1.00000
22.87475 -1.00000
22.89975 -1.00000
22.92475 -1.00000
22.94975 -1.00000
22.97475 -1.00000
22.99975 -1.00000
23.02475 -1.00000
23.04975 -1.00000
23.07475 -1.00000
23.09975 -1.00000
23.12475 -1.00000
23.14975 -1.00000
23.17475 -1.00000
23.19975 -1.00000
23.22475 -1.00000
23.24975 -1.00000
23.27475 -1.00000
23.29975 -1.00000
23.32475 -1.00000
23.34975 -1.00000
23.37475 -1.00000
23.39975 -1.00000
23.42475 -1.00000
23.44975 -1.00000
23.47475 -1.00000
23.49975 -1.00000
23.52475 -1.00000
23.54975 -1.00000
23.57475 -1.00000
23.59975 -1.00000
23.62475 -1.00000
23.64975 -1.00000
23.67475 -1.00000
23.69975 -1.00000
23.72475 -1.00000
23.74975 -1.00000
23.77475 -1.00000
23.79975 -1.00000
23.82475 -1.00000
23.84975 -1.00000
23.87475 -1.00000
23.89975 -1.00000
23.92475 -1.00000
23.94975 -1.00000
23.97475 -1.00000
23.99975 -1.00000
24.02475 -1.00000
24.04975 -1.00000
24.07475 -1.00000
24.09975 -1.00000
24.12475 -1.00000
24.14975 -1.00000
24.17475 -1.00000
24.19975 -1.00000
24.22475 -1.00000
24.24975 -1.00000
24.27475 -1.00000
24.29975 -1.00000
24.32475 -1.00000
24.34975 -1.00000
24.37475 -1.00000
24.39975 -1.00000
24.42475 -1.00000
24.44975 -1.00000
24.47475 -1.00000
24.49975 -1.00000
24.52475 -1.00000
24.54975 -1.00000
24.57475 -1.00000
24.59975 -1.00000
24.62475 -1.00000
24.64975 -1.00000
24.67475 -1.00000
24.69975 -1.00000
24.72475 -1.00000
24.74975 -1.00000
24.77475 -1.00000
24.79975 -1.00000
24.82475 -1.00000
24.84975 -1.00000
24.87475 -1.00000
24.89975 -1.00000
24.92475 -1.00000
24.94975 -1.00000
24.97475 -1.00000
24.99975 -1.00000

